Completely Uncoupled User Association Algorithms for State Dependent Wireless Networks

We study a distributed user association algorithm for a heterogeneous wireless network with the objective of maximizing the sum of the utilities (on the received throughput of wireless users). We consider a state dependent wireless network, where the rate achieved by the users are a function of their user associations as well as the state of the system. We consider three different scenarios depending on the state evolution and the users$\text{'}$ knowledge of the system state. In this context, we present completely uncoupled user association algorithms for utility maximization where the users$\text{'}$ association is entirely a function of its past associations and its received throughput. In particular, the user is oblivious to the association of the other users in the network. Using the theory of perturbed Markov chains, we show the optimality of our algorithms under appropriate scenarios.

==> Trunc_10_9/Alg1/100Trunc_ExactAlg1.txt <==
    Slots	 Utility1	 Utility2	 Utility3	 Utility4	Utility5	SumUtility

        99	    0.5692	    0.5695	    0.5724	    0.5748	      0.57	    0.5712	
       199	    0.5702	    0.5699	    0.5705	    0.5736	    0.5703	    0.5709	
       299	    0.5685	    0.5709	    0.5716	    0.5749	    0.5683	    0.5708	
       399	    0.5693	    0.5715	    0.5702	    0.5738	    0.5692	    0.5708	
       499	    0.5689	     0.571	    0.5699	    0.5749	    0.5693	    0.5708	
       599	    0.5692	    0.5705	    0.5706	    0.5744	    0.5694	    0.5708	
       699	    0.5695	    0.5705	    0.5703	    0.5741	    0.5696	    0.5708	
       799	    0.5689	    0.5708	    0.5708	    0.5745	    0.5689	    0.5708	
       899	    0.5692	     0.571	    0.5702	    0.5741	    0.5692	    0.5708	
       999	    0.5691	    0.5705	    0.5705	    0.5743	    0.5692	    0.5707	
      1099	    0.5692	    0.5705	    0.5704	    0.5742	    0.5694	    0.5708	
      1199	    0.5691	    0.5707	    0.5704	    0.5743	    0.5693	    0.5708	
      1299	     0.569	    0.5708	    0.5706	    0.5744	     0.569	    0.5708	
      1399	    0.5692	    0.5709	    0.5702	    0.5741	    0.5692	    0.5707	
      1499	    0.5691	    0.5706	    0.5704	    0.5743	    0.5692	    0.5707	
      1599	    0.5693	    0.5706	    0.5703	    0.5742	    0.5693	    0.5707	
      1699	    0.5692	    0.5706	    0.5703	    0.5742	    0.5694	    0.5707	
      1799	    0.5692	    0.5706	    0.5703	    0.5743	    0.5693	    0.5707	
      1899	    0.5692	    0.5709	    0.5702	    0.5742	    0.5692	    0.5707	
      1999	    0.5692	    0.5706	    0.5704	    0.5743	    0.5692	    0.5707	
      2099	    0.5692	    0.5706	    0.5703	    0.5742	    0.5693	    0.5707	
      2199	     0.569	    0.5707	    0.5705	    0.5743	    0.5691	    0.5707	
      2299	    0.5691	    0.5706	    0.5703	    0.5743	    0.5693	    0.5707	
      2399	    0.5692	    0.5707	    0.5703	    0.5743	    0.5692	    0.5707	
      2499	    0.5692	    0.5706	    0.5703	    0.5743	    0.5692	    0.5707	
      2599	    0.5692	    0.5706	    0.5703	    0.5742	    0.5693	    0.5707	
      2699	    0.5691	    0.5707	    0.5704	    0.5743	    0.5691	    0.5707	
      2799	    0.5692	    0.5708	    0.5703	    0.5742	    0.5692	    0.5707	
      2899	    0.5691	    0.5707	    0.5703	    0.5743	    0.5692	    0.5707	
      2999	    0.5691	    0.5707	    0.5703	    0.5744	    0.5691	    0.5707	
      3099	    0.5692	    0.5706	    0.5703	    0.5742	    0.5693	    0.5707	
      3199	    0.5691	    0.5707	    0.5704	    0.5743	    0.5691	    0.5707	
      3299	    0.5692	    0.5708	    0.5703	    0.5742	    0.5692	    0.5707	
      3399	    0.5691	    0.5706	    0.5703	    0.5743	    0.5692	    0.5707	
      3499	    0.5692	    0.5707	    0.5703	    0.5743	    0.5692	    0.5707	
      3599	    0.5692	    0.5707	    0.5704	    0.5742	    0.5692	    0.5707	
      3699	    0.5691	    0.5707	    0.5704	    0.5743	    0.5691	    0.5707	
      3799	    0.5692	    0.5708	    0.5703	    0.5742	    0.5692	    0.5707	
      3899	    0.5691	    0.5707	    0.5703	    0.5743	    0.5692	    0.5707	
      3999	    0.5692	    0.5706	    0.5703	    0.5742	    0.5693	    0.5707	
      4099	    0.5691	    0.5707	    0.5703	    0.5743	    0.5692	    0.5707	
      4199	    0.5692	    0.5707	    0.5703	    0.5743	    0.5691	    0.5707	
      4299	    0.5692	    0.5708	    0.5703	    0.5742	    0.5692	    0.5707	
      4399	    0.5691	    0.5707	    0.5703	    0.5743	    0.5692	    0.5707	
      4499	    0.5692	    0.5707	    0.5703	    0.5742	    0.5693	    0.5707	
      4599	    0.5691	    0.5707	    0.5703	    0.5743	    0.5691	    0.5707	
      4699	    0.5692	    0.5707	    0.5703	    0.5742	    0.5692	    0.5707	
      4799	    0.5691	    0.5707	    0.5702	    0.5743	    0.5692	    0.5707	
      4899	    0.5691	    0.5707	    0.5703	    0.5743	    0.5692	    0.5707	
      4999	    0.5692	    0.5707	    0.5703	    0.5742	    0.5693	    0.5707	
      5099	    0.5691	    0.5707	    0.5703	    0.5743	    0.5692	    0.5707	
      5199	    0.5692	    0.5707	    0.5703	    0.5742	    0.5692	    0.5707	
      5299	    0.5691	    0.5707	    0.5703	    0.5743	    0.5692	    0.5707	
      5399	    0.5692	    0.5706	    0.5703	    0.5743	    0.5693	    0.5707	
      5499	    0.5691	    0.5707	    0.5703	    0.5743	    0.5692	    0.5707	
      5599	    0.5691	    0.5707	    0.5703	    0.5743	    0.5692	    0.5707	
      5699	    0.5692	    0.5707	    0.5703	    0.5742	    0.5692	    0.5707	
      5799	    0.5691	    0.5707	    0.5703	    0.5743	    0.5692	    0.5707	
      5899	    0.5692	    0.5707	    0.5703	    0.5742	    0.5692	    0.5707	
      5999	    0.5692	    0.5707	    0.5703	    0.5742	    0.5692	    0.5707	
      6099	    0.5692	    0.5707	    0.5703	    0.5743	    0.5692	    0.5707	
      6199	    0.5692	    0.5707	    0.5703	    0.5742	    0.5692	    0.5707	
      6299	    0.5691	    0.5707	    0.5703	    0.5743	    0.5692	    0.5707	
      6399	    0.5692	    0.5707	    0.5703	    0.5742	    0.5692	    0.5707	
      6499	    0.5691	    0.5707	    0.5703	    0.5743	    0.5692	    0.5707	
      6599	    0.5691	    0.5707	    0.5703	    0.5743	    0.5692	    0.5707	
      6699	    0.5692	    0.5707	    0.5703	    0.5743	    0.5692	    0.5707	
      6799	    0.5691	    0.5707	    0.5703	    0.5743	    0.5692	    0.5707	
      6899	    0.5692	    0.5707	    0.5703	    0.5742	    0.5692	    0.5707	
      6999	    0.5691	    0.5707	    0.5703	    0.5743	    0.5692	    0.5707	
      7099	    0.5692	    0.5707	    0.5703	    0.5742	    0.5692	    0.5707	
      7199	    0.5691	    0.5707	    0.5703	    0.5743	    0.5692	    0.5707	
      7299	    0.5691	    0.5707	    0.5703	    0.5743	    0.5692	    0.5707	
      7399	    0.5692	    0.5707	    0.5703	    0.5742	    0.5692	    0.5707	
      7499	    0.5691	    0.5707	    0.5703	    0.5743	    0.5692	    0.5707	
      7599	    0.5692	    0.5707	    0.5703	    0.5742	    0.5692	    0.5707	
      7699	    0.5691	    0.5707	    0.5703	    0.5743	    0.5692	    0.5707	
      7799	    0.5692	    0.5707	    0.5703	    0.5743	    0.5692	    0.5707	
      7899	    0.5692	    0.5707	    0.5703	    0.5742	    0.5692	    0.5707	
      7999	    0.5691	    0.5707	    0.5703	    0.5743	    0.5692	    0.5707	
      8099	    0.5692	    0.5707	    0.5703	    0.5742	    0.5692	    0.5707	
      8199	    0.5691	    0.5707	    0.5703	    0.5743	    0.5692	    0.5707	
      8299	    0.5692	    0.5707	    0.5703	    0.5742	    0.5692	    0.5707	
      8399	    0.5691	    0.5707	    0.5703	    0.5743	    0.5692	    0.5707	
      8499	    0.5692	    0.5707	    0.5703	    0.5743	    0.5692	    0.5707	
      8599	    0.5692	    0.5707	    0.5703	    0.5742	    0.5692	    0.5707	
      8699	    0.5691	    0.5707	    0.5703	    0.5743	    0.5692	    0.5707	
      8799	    0.5692	    0.5707	    0.5703	    0.5742	    0.5692	    0.5707	
      8899	    0.5691	    0.5707	    0.5703	    0.5743	    0.5692	    0.5707	
      8999	    0.5692	    0.5707	    0.5703	    0.5742	    0.5692	    0.5707	
      9099	    0.5691	    0.5707	    0.5702	    0.5743	    0.5692	    0.5707	
      9199	    0.5691	    0.5707	    0.5703	    0.5743	    0.5692	    0.5707	
      9299	    0.5692	    0.5707	    0.5703	    0.5742	    0.5692	    0.5707	
      9399	    0.5691	    0.5707	    0.5703	    0.5743	    0.5692	    0.5707	
      9499	    0.5692	    0.5707	    0.5703	    0.5742	    0.5692	    0.5707	
      9599	    0.5691	    0.5707	    0.5703	    0.5743	    0.5692	    0.5707	
      9699	    0.5692	    0.5707	    0.5703	    0.5743	    0.5692	    0.5707	
      9799	    0.5691	    0.5707	    0.5703	    0.5743	    0.5692	    0.5707	
      9899	    0.5691	    0.5707	    0.5703	    0.5743	    0.5692	    0.5707	
      9999	    0.5692	    0.5707	    0.5703	    0.5742	    0.5692	    0.5707	


==> Trunc_10_9/Alg1/ExactgradAlg1_9.txt <==
    Slots	 Utility1	 Utility2	 Utility3	 Utility4	 Utility5	SumUtility
     1e+07    0.5692	    0.5695	    0.5724	    0.5748	      0.57	    0.5712	
     2e+07    0.5702	    0.5699	    0.5705	    0.5736	    0.5703	    0.5709	
     3e+07    0.5685	    0.5709	    0.5716	    0.5749	    0.5683	    0.5708	
     4e+07    0.5693	    0.5715	    0.5702	    0.5738	    0.5692	    0.5708	
     5e+07    0.5689	     0.571	    0.5699	    0.5749	    0.5693	    0.5708	
     6e+07    0.5692	    0.5705	    0.5706	    0.5744	    0.5694	    0.5708	
     7e+07    0.5695	    0.5705	    0.5703	    0.5741	    0.5696	    0.5708	
     8e+07    0.5689	    0.5708	    0.5708	    0.5745	    0.5689	    0.5708	
     9e+07    0.5692	     0.571	    0.5702	    0.5741	    0.5692	    0.5708	
     1e+08    0.5691	    0.5705	    0.5705	    0.5743	    0.5692	    0.5707	
   1.1e+08    0.5692	    0.5705	    0.5704	    0.5742	    0.5694	    0.5708	
   1.2e+08    0.5691	    0.5707	    0.5704	    0.5743	    0.5693	    0.5708	
   1.3e+08     0.569	    0.5708	    0.5706	    0.5744	     0.569	    0.5708	
   1.4e+08    0.5692	    0.5709	    0.5702	    0.5741	    0.5692	    0.5707	
   1.5e+08    0.5691	    0.5706	    0.5704	    0.5743	    0.5692	    0.5707	
   1.6e+08    0.5693	    0.5706	    0.5703	    0.5742	    0.5693	    0.5707	
   1.7e+08    0.5692	    0.5706	    0.5703	    0.5742	    0.5694	    0.5707	
   1.8e+08    0.5692	    0.5706	    0.5703	    0.5743	    0.5693	    0.5707	
   1.9e+08    0.5692	    0.5709	    0.5702	    0.5742	    0.5692	    0.5707	
     2e+08    0.5692	    0.5706	    0.5704	    0.5743	    0.5692	    0.5707	
   2.1e+08    0.5692	    0.5706	    0.5703	    0.5742	    0.5693	    0.5707	
   2.2e+08     0.569	    0.5707	    0.5705	    0.5743	    0.5691	    0.5707	
   2.3e+08    0.5691	    0.5706	    0.5703	    0.5743	    0.5693	    0.5707	
   2.4e+08    0.5692	    0.5707	    0.5703	    0.5743	    0.5692	    0.5707	
   2.5e+08    0.5692	    0.5706	    0.5703	    0.5743	    0.5692	    0.5707	
   2.6e+08    0.5692	    0.5706	    0.5703	    0.5742	    0.5693	    0.5707	
   2.7e+08    0.5691	    0.5707	    0.5704	    0.5743	    0.5691	    0.5707	
   2.8e+08    0.5692	    0.5708	    0.5703	    0.5742	    0.5692	    0.5707	
   2.9e+08    0.5691	    0.5707	    0.5703	    0.5743	    0.5692	    0.5707	
     3e+08    0.5691	    0.5707	    0.5703	    0.5744	    0.5691	    0.5707	
   3.1e+08    0.5692	    0.5706	    0.5703	    0.5742	    0.5693	    0.5707	
   3.2e+08    0.5691	    0.5707	    0.5704	    0.5743	    0.5691	    0.5707	
   3.3e+08    0.5692	    0.5708	    0.5703	    0.5742	    0.5692	    0.5707	
   3.4e+08    0.5691	    0.5706	    0.5703	    0.5743	    0.5692	    0.5707	
   3.5e+08    0.5692	    0.5707	    0.5703	    0.5743	    0.5692	    0.5707	
   3.6e+08    0.5692	    0.5707	    0.5704	    0.5742	    0.5692	    0.5707	
   3.7e+08    0.5691	    0.5707	    0.5704	    0.5743	    0.5691	    0.5707	
   3.8e+08    0.5692	    0.5708	    0.5703	    0.5742	    0.5692	    0.5707	
   3.9e+08    0.5691	    0.5707	    0.5703	    0.5743	    0.5692	    0.5707	
     4e+08    0.5692	    0.5706	    0.5703	    0.5742	    0.5693	    0.5707	
   4.1e+08    0.5691	    0.5707	    0.5703	    0.5743	    0.5692	    0.5707	
   4.2e+08    0.5692	    0.5707	    0.5703	    0.5743	    0.5691	    0.5707	
   4.3e+08    0.5692	    0.5708	    0.5703	    0.5742	    0.5692	    0.5707	
   4.4e+08    0.5691	    0.5707	    0.5703	    0.5743	    0.5692	    0.5707	
   4.5e+08    0.5692	    0.5707	    0.5703	    0.5742	    0.5693	    0.5707	
   4.6e+08    0.5691	    0.5707	    0.5703	    0.5743	    0.5691	    0.5707	
   4.7e+08    0.5692	    0.5707	    0.5703	    0.5742	    0.5692	    0.5707	
   4.8e+08    0.5691	    0.5707	    0.5702	    0.5743	    0.5692	    0.5707	
   4.9e+08    0.5691	    0.5707	    0.5703	    0.5743	    0.5692	    0.5707	
     5e+08    0.5692	    0.5707	    0.5703	    0.5742	    0.5693	    0.5707	
   5.1e+08    0.5691	    0.5707	    0.5703	    0.5743	    0.5692	    0.5707	
   5.2e+08    0.5692	    0.5707	    0.5703	    0.5742	    0.5692	    0.5707	
   5.3e+08    0.5691	    0.5707	    0.5703	    0.5743	    0.5692	    0.5707	
   5.4e+08    0.5692	    0.5706	    0.5703	    0.5743	    0.5693	    0.5707	
   5.5e+08    0.5691	    0.5707	    0.5703	    0.5743	    0.5692	    0.5707	
   5.6e+08    0.5691	    0.5707	    0.5703	    0.5743	    0.5692	    0.5707	
   5.7e+08    0.5692	    0.5707	    0.5703	    0.5742	    0.5692	    0.5707	
   5.8e+08    0.5691	    0.5707	    0.5703	    0.5743	    0.5692	    0.5707	
   5.9e+08    0.5692	    0.5707	    0.5703	    0.5742	    0.5692	    0.5707	
     6e+08    0.5692	    0.5707	    0.5703	    0.5742	    0.5692	    0.5707	
   6.1e+08    0.5692	    0.5707	    0.5703	    0.5743	    0.5692	    0.5707	
   6.2e+08    0.5692	    0.5707	    0.5703	    0.5742	    0.5692	    0.5707	
   6.3e+08    0.5691	    0.5707	    0.5703	    0.5743	    0.5692	    0.5707	
   6.4e+08    0.5692	    0.5707	    0.5703	    0.5742	    0.5692	    0.5707	
   6.5e+08    0.5691	    0.5707	    0.5703	    0.5743	    0.5692	    0.5707	
   6.6e+08    0.5691	    0.5707	    0.5703	    0.5743	    0.5692	    0.5707	
   6.7e+08    0.5692	    0.5707	    0.5703	    0.5743	    0.5692	    0.5707	
   6.8e+08    0.5691	    0.5707	    0.5703	    0.5743	    0.5692	    0.5707	
   6.9e+08    0.5692	    0.5707	    0.5703	    0.5742	    0.5692	    0.5707	
     7e+08    0.5691	    0.5707	    0.5703	    0.5743	    0.5692	    0.5707	
   7.1e+08    0.5692	    0.5707	    0.5703	    0.5742	    0.5692	    0.5707	
   7.2e+08    0.5691	    0.5707	    0.5703	    0.5743	    0.5692	    0.5707	
   7.3e+08    0.5691	    0.5707	    0.5703	    0.5743	    0.5692	    0.5707	
   7.4e+08    0.5692	    0.5707	    0.5703	    0.5742	    0.5692	    0.5707	
   7.5e+08    0.5691	    0.5707	    0.5703	    0.5743	    0.5692	    0.5707	
   7.6e+08    0.5692	    0.5707	    0.5703	    0.5742	    0.5692	    0.5707	
   7.7e+08    0.5691	    0.5707	    0.5703	    0.5743	    0.5692	    0.5707	
   7.8e+08    0.5692	    0.5707	    0.5703	    0.5743	    0.5692	    0.5707	
   7.9e+08    0.5692	    0.5707	    0.5703	    0.5742	    0.5692	    0.5707	
     8e+08    0.5691	    0.5707	    0.5703	    0.5743	    0.5692	    0.5707	
   8.1e+08    0.5692	    0.5707	    0.5703	    0.5742	    0.5692	    0.5707	
   8.2e+08    0.5691	    0.5707	    0.5703	    0.5743	    0.5692	    0.5707	
   8.3e+08    0.5692	    0.5707	    0.5703	    0.5742	    0.5692	    0.5707	
   8.4e+08    0.5691	    0.5707	    0.5703	    0.5743	    0.5692	    0.5707	
   8.5e+08    0.5692	    0.5707	    0.5703	    0.5743	    0.5692	    0.5707	
   8.6e+08    0.5692	    0.5707	    0.5703	    0.5742	    0.5692	    0.5707	
   8.7e+08    0.5691	    0.5707	    0.5703	    0.5743	    0.5692	    0.5707	
   8.8e+08    0.5692	    0.5707	    0.5703	    0.5742	    0.5692	    0.5707	
   8.9e+08    0.5691	    0.5707	    0.5703	    0.5743	    0.5692	    0.5707	
     9e+08    0.5692	    0.5707	    0.5703	    0.5742	    0.5692	    0.5707	
   9.1e+08    0.5691	    0.5707	    0.5702	    0.5743	    0.5692	    0.5707	
   9.2e+08    0.5691	    0.5707	    0.5703	    0.5743	    0.5692	    0.5707	
   9.3e+08    0.5692	    0.5707	    0.5703	    0.5742	    0.5692	    0.5707	
   9.4e+08    0.5691	    0.5707	    0.5703	    0.5743	    0.5692	    0.5707	
   9.5e+08    0.5692	    0.5707	    0.5703	    0.5742	    0.5692	    0.5707	
   9.6e+08    0.5691	    0.5707	    0.5703	    0.5743	    0.5692	    0.5707	
   9.7e+08    0.5692	    0.5707	    0.5703	    0.5743	    0.5692	    0.5707	
   9.8e+08    0.5691	    0.5707	    0.5703	    0.5743	    0.5692	    0.5707	
   9.9e+08    0.5691	    0.5707	    0.5703	    0.5743	    0.5692	    0.5707	
     1e+09    0.5692	    0.5707	    0.5703	    0.5742	    0.5692	    0.5707	


==> Trunc_10_9/Alg1/K2/100Trunc_0_05_K2_utility_10_9.txt <==
    Slots	 Utility1	 Utility2	 Utility3	 Utility4	Utility5	SumUtility

1.22889e+07	    0.4938	    0.5406	    0.5966	    0.6007	    0.5483	     0.556	
2.20703e+07	    0.5078	    0.5614	    0.5755	    0.6183	     0.539	    0.5604	
3.5361e+07	    0.5169	    0.6107	    0.5492	    0.5862	    0.5501	    0.5626	
  4.81e+07	    0.5097	    0.5874	    0.5489	    0.6052	    0.5675	    0.5637	
6.10039e+07	    0.5207	    0.5951	    0.5674	    0.5842	    0.5539	    0.5643	
6.76885e+07	    0.5188	    0.5997	    0.5673	    0.5777	    0.5588	    0.5645	
8.03533e+07	    0.5201	    0.5907	    0.5688	    0.5709	    0.5737	    0.5648	
9.38343e+07	    0.5276	     0.588	     0.559	    0.5704	    0.5804	    0.5651	
9.80063e+07	    0.5327	    0.5832	    0.5587	    0.5716	    0.5796	    0.5652	
1.10025e+08	    0.5402	    0.5789	    0.5566	    0.5723	    0.5783	    0.5653	
1.17634e+08	    0.5409	    0.5781	    0.5607	    0.5686	    0.5788	    0.5654	
1.25508e+08	    0.5384	    0.5767	    0.5624	    0.5706	    0.5757	    0.5648	
1.33413e+08	    0.5395	    0.5765	    0.5639	    0.5732	    0.5714	    0.5649	
1.41482e+08	      0.54	    0.5768	    0.5629	    0.5708	    0.5746	     0.565	
1.54231e+08	    0.5509	    0.5738	    0.5577	    0.5691	    0.5744	    0.5652	
1.66995e+08	    0.5526	    0.5709	    0.5595	    0.5636	      0.58	    0.5653	
1.77679e+08	    0.5518	     0.569	    0.5658	      0.56	    0.5782	     0.565	
1.89607e+08	    0.5561	    0.5691	    0.5619	    0.5607	    0.5775	    0.5651	
1.98998e+08	    0.5565	    0.5675	    0.5664	    0.5576	    0.5774	    0.5651	
2.11301e+08	    0.5576	    0.5699	    0.5638	    0.5571	    0.5765	     0.565	
2.18866e+08	    0.5576	    0.5686	    0.5645	    0.5558	    0.5784	     0.565	
2.27856e+08	    0.5567	    0.5676	    0.5637	     0.558	     0.579	     0.565	
2.37225e+08	    0.5551	    0.5649	    0.5662	    0.5603	    0.5789	    0.5651	
2.44492e+08	    0.5548	    0.5647	    0.5658	    0.5622	    0.5782	    0.5651	
2.54416e+08	    0.5554	    0.5613	    0.5664	    0.5606	    0.5821	    0.5652	
2.62559e+08	    0.5547	    0.5609	    0.5647	    0.5651	    0.5805	    0.5652	
2.69437e+08	    0.5555	    0.5613	    0.5647	    0.5654	    0.5793	    0.5653	
2.76484e+08	    0.5545	    0.5666	    0.5634	    0.5633	    0.5786	    0.5653	
2.83702e+08	    0.5578	    0.5658	    0.5613	    0.5615	      0.58	    0.5653	
2.88898e+08	    0.5579	    0.5659	    0.5629	    0.5606	     0.579	    0.5653	
2.92522e+08	    0.5583	    0.5657	    0.5632	      0.56	    0.5793	    0.5653	
2.9864e+08	    0.5571	    0.5669	    0.5635	    0.5592	    0.5799	    0.5653	
3.07306e+08	    0.5572	    0.5672	    0.5635	    0.5612	    0.5777	    0.5654	
3.18055e+08	    0.5582	    0.5666	     0.565	    0.5599	    0.5761	    0.5652	
3.28975e+08	    0.5575	    0.5653	    0.5654	    0.5588	    0.5784	    0.5651	
3.38815e+08	    0.5587	    0.5661	    0.5646	    0.5576	    0.5786	    0.5651	
3.47214e+08	    0.5604	    0.5658	    0.5631	    0.5566	    0.5779	    0.5648	
3.5879e+08	    0.5597	     0.566	    0.5605	    0.5599	     0.578	    0.5648	
3.64806e+08	      0.56	    0.5658	    0.5603	    0.5591	     0.579	    0.5648	
3.75172e+08	    0.5587	    0.5684	    0.5628	    0.5583	    0.5762	    0.5649	
3.88298e+08	    0.5592	    0.5684	    0.5626	    0.5592	    0.5752	    0.5649	
3.96886e+08	    0.5592	    0.5686	    0.5622	    0.5594	    0.5755	     0.565	
4.10293e+08	    0.5624	     0.566	    0.5618	    0.5596	    0.5754	     0.565	
4.16603e+08	     0.563	    0.5646	    0.5626	    0.5592	    0.5747	    0.5648	
4.28322e+08	    0.5617	    0.5628	    0.5633	    0.5583	    0.5778	    0.5648	
4.36949e+08	    0.5626	    0.5616	     0.563	    0.5595	    0.5774	    0.5648	
4.47668e+08	    0.5639	    0.5597	     0.563	    0.5618	     0.576	    0.5649	
4.57272e+08	    0.5633	    0.5587	     0.567	    0.5607	    0.5737	    0.5647	
4.64437e+08	    0.5638	    0.5586	    0.5667	    0.5609	    0.5736	    0.5647	
4.76062e+08	    0.5631	    0.5589	    0.5666	    0.5593	    0.5757	    0.5647	
4.80832e+08	    0.5632	     0.559	    0.5667	    0.5596	    0.5754	    0.5648	
4.93769e+08	    0.5669	    0.5562	    0.5663	    0.5588	    0.5754	    0.5647	
5.06796e+08	    0.5661	     0.556	    0.5643	    0.5629	    0.5746	    0.5648	
5.16883e+08	    0.5647	    0.5557	    0.5641	    0.5631	    0.5735	    0.5642	
5.29543e+08	    0.5641	    0.5563	    0.5637	    0.5639	    0.5736	    0.5643	
5.40121e+08	    0.5647	    0.5546	    0.5642	    0.5635	    0.5732	     0.564	
5.49151e+08	    0.5641	     0.555	    0.5642	    0.5644	    0.5726	    0.5641	
5.56113e+08	    0.5643	    0.5546	    0.5645	    0.5645	    0.5726	    0.5641	
5.67759e+08	     0.564	    0.5563	    0.5649	    0.5633	    0.5713	     0.564	
5.73907e+08	    0.5642	    0.5567	    0.5654	    0.5624	     0.571	     0.564	
5.81649e+08	    0.5634	     0.557	    0.5656	    0.5623	    0.5716	     0.564	
5.90229e+08	    0.5632	    0.5572	    0.5654	    0.5633	     0.571	     0.564	
5.98653e+08	    0.5639	     0.557	    0.5666	     0.563	    0.5698	    0.5641	
6.07391e+08	    0.5642	    0.5577	    0.5679	    0.5621	    0.5684	    0.5641	
6.21489e+08	    0.5652	    0.5568	     0.567	    0.5632	    0.5672	    0.5639	
6.31903e+08	     0.565	    0.5579	    0.5669	    0.5631	    0.5665	    0.5639	
6.45854e+08	    0.5654	    0.5577	    0.5672	    0.5636	    0.5658	    0.5639	
6.57715e+08	    0.5639	     0.556	    0.5666	    0.5677	    0.5655	    0.5639	
6.67023e+08	    0.5645	    0.5563	    0.5666	    0.5672	    0.5652	     0.564	
6.76471e+08	    0.5656	    0.5564	    0.5666	    0.5669	    0.5646	     0.564	
6.86199e+08	    0.5644	    0.5569	     0.566	    0.5663	    0.5666	    0.5641	
6.92126e+08	    0.5642	     0.557	    0.5662	    0.5657	    0.5673	    0.5641	
6.99552e+08	    0.5648	    0.5569	     0.566	    0.5661	    0.5669	    0.5641	
7.12379e+08	    0.5658	    0.5568	    0.5647	    0.5664	     0.567	    0.5642	
7.20155e+08	     0.566	    0.5575	     0.565	    0.5658	    0.5667	    0.5642	
7.27647e+08	    0.5665	    0.5575	    0.5653	    0.5652	    0.5666	    0.5642	
7.40675e+08	    0.5671	    0.5575	    0.5644	    0.5649	    0.5674	    0.5643	
7.46989e+08	    0.5679	    0.5573	    0.5638	    0.5645	    0.5678	    0.5643	
7.56166e+08	     0.568	    0.5571	    0.5632	    0.5646	    0.5682	    0.5642	
7.6714e+08	     0.568	    0.5565	    0.5624	    0.5651	    0.5691	    0.5642	
7.77377e+08	    0.5696	    0.5551	    0.5615	    0.5661	    0.5689	    0.5642	
7.9095e+08	      0.57	     0.555	    0.5608	    0.5661	    0.5694	    0.5643	
8.00346e+08	    0.5693	    0.5544	    0.5612	    0.5666	    0.5699	    0.5643	
8.13835e+08	    0.5697	    0.5559	    0.5602	    0.5659	    0.5695	    0.5642	
8.24276e+08	    0.5689	    0.5553	    0.5619	    0.5663	     0.569	    0.5643	
8.30627e+08	    0.5691	    0.5557	    0.5618	    0.5663	    0.5688	    0.5643	
8.44506e+08	     0.569	    0.5553	    0.5615	    0.5672	    0.5688	    0.5644	
8.57764e+08	    0.5682	    0.5565	    0.5611	    0.5681	     0.567	    0.5642	
8.67481e+08	    0.5681	     0.558	    0.5607	    0.5678	    0.5667	    0.5642	
8.74858e+08	    0.5683	    0.5579	    0.5603	    0.5686	    0.5662	    0.5643	
8.85048e+08	    0.5676	     0.558	    0.5602	    0.5682	    0.5676	    0.5643	
8.91793e+08	    0.5671	    0.5583	    0.5608	    0.5682	    0.5672	    0.5643	
9.04921e+08	    0.5675	    0.5579	     0.561	    0.5686	    0.5668	    0.5643	
9.18722e+08	    0.5668	    0.5568	     0.562	    0.5694	     0.567	    0.5644	
9.30638e+08	    0.5668	    0.5564	    0.5616	    0.5686	    0.5685	    0.5644	
9.39217e+08	    0.5673	    0.5558	    0.5624	    0.5685	     0.568	    0.5644	
9.53476e+08	    0.5683	    0.5552	    0.5615	    0.5687	    0.5684	    0.5644	
9.6459e+08	    0.5679	    0.5545	    0.5619	    0.5684	    0.5695	    0.5644	
9.72761e+08	    0.5672	    0.5547	    0.5627	    0.5682	    0.5695	    0.5644	
9.88288e+08	    0.5686	    0.5541	    0.5624	    0.5672	    0.5701	    0.5645	
9.96353e+08	     0.569	     0.554	    0.5623	     0.567	      0.57	    0.5645	


==> Trunc_10_9/Alg1/K2/100Trunc_0_15_K2_utility_10_9.txt <==
    Slots	 Utility1	 Utility2	 Utility3	 Utility4	Utility5	SumUtility

9.98067e+06	    0.5578	    0.5481	    0.5675	    0.5696	    0.5726	    0.5631	
2.00281e+07	    0.5601	    0.5471	    0.5656	    0.5716	    0.5721	    0.5633	
2.99293e+07	    0.5627	    0.5492	    0.5647	    0.5688	    0.5712	    0.5633	
3.97376e+07	    0.5624	    0.5507	     0.565	    0.5677	    0.5713	    0.5634	
4.97294e+07	     0.563	    0.5514	    0.5644	    0.5668	     0.572	    0.5635	
5.98595e+07	    0.5632	    0.5528	    0.5639	    0.5666	    0.5709	    0.5635	
6.95357e+07	    0.5635	    0.5539	    0.5631	    0.5657	    0.5711	    0.5635	
7.9617e+07	    0.5629	    0.5544	    0.5633	    0.5654	    0.5709	    0.5634	
8.95876e+07	    0.5622	     0.554	    0.5632	    0.5656	    0.5718	    0.5634	
9.92789e+07	    0.5619	    0.5541	    0.5633	    0.5657	    0.5716	    0.5633	
1.09291e+08	     0.562	     0.554	    0.5632	    0.5656	    0.5715	    0.5633	
1.19407e+08	     0.562	    0.5542	    0.5633	    0.5654	    0.5716	    0.5633	
1.29121e+08	    0.5619	    0.5543	    0.5633	    0.5655	    0.5712	    0.5632	
1.39145e+08	    0.5625	    0.5542	    0.5633	    0.5652	    0.5714	    0.5633	
1.49187e+08	    0.5628	     0.554	    0.5632	    0.5651	    0.5715	    0.5633	
1.59157e+08	    0.5631	    0.5542	     0.563	    0.5652	    0.5713	    0.5633	
1.69198e+08	     0.563	    0.5541	    0.5629	    0.5655	    0.5713	    0.5634	
1.7908e+08	    0.5632	     0.554	    0.5629	    0.5656	    0.5714	    0.5634	
1.89007e+08	    0.5634	    0.5539	    0.5632	    0.5655	    0.5712	    0.5634	
1.99146e+08	    0.5633	    0.5538	    0.5634	    0.5655	    0.5711	    0.5634	
2.08977e+08	    0.5633	    0.5539	    0.5633	    0.5656	     0.571	    0.5634	
2.19091e+08	    0.5631	    0.5539	    0.5633	    0.5657	    0.5711	    0.5634	
2.28675e+08	     0.563	    0.5539	    0.5635	    0.5658	     0.571	    0.5634	
2.38644e+08	    0.5631	     0.554	    0.5634	    0.5658	    0.5709	    0.5634	
2.48786e+08	    0.5632	     0.554	    0.5632	    0.5658	    0.5712	    0.5635	
2.58706e+08	    0.5632	    0.5541	    0.5634	    0.5658	     0.571	    0.5635	
2.68771e+08	     0.563	    0.5539	    0.5633	    0.5661	    0.5712	    0.5635	
2.78866e+08	    0.5632	    0.5539	    0.5634	     0.566	    0.5712	    0.5635	
2.89107e+08	    0.5633	     0.554	    0.5635	    0.5657	     0.571	    0.5635	
2.99039e+08	    0.5634	    0.5539	    0.5634	    0.5658	    0.5709	    0.5635	
3.09025e+08	    0.5633	    0.5539	    0.5635	    0.5657	    0.5709	    0.5635	
3.1897e+08	    0.5633	    0.5539	    0.5634	    0.5657	    0.5709	    0.5634	
3.28893e+08	    0.5634	    0.5539	    0.5631	    0.5656	    0.5711	    0.5634	
3.38982e+08	    0.5633	     0.554	     0.563	    0.5657	     0.571	    0.5634	
3.49047e+08	    0.5632	    0.5539	     0.563	    0.5659	     0.571	    0.5634	
3.59073e+08	    0.5633	     0.554	     0.563	    0.5659	    0.5709	    0.5634	
3.68907e+08	    0.5634	    0.5541	    0.5627	    0.5659	    0.5709	    0.5634	
3.78834e+08	    0.5634	    0.5539	    0.5628	     0.566	    0.5708	    0.5634	
3.88884e+08	    0.5634	    0.5541	    0.5627	    0.5659	    0.5708	    0.5634	
3.98794e+08	    0.5634	    0.5541	    0.5629	    0.5658	    0.5707	    0.5634	
4.08442e+08	    0.5635	    0.5542	    0.5629	    0.5657	    0.5706	    0.5634	
4.18414e+08	    0.5634	    0.5542	     0.563	    0.5658	    0.5706	    0.5634	
4.28424e+08	    0.5633	    0.5541	    0.5631	    0.5658	    0.5706	    0.5634	
4.38567e+08	    0.5632	    0.5544	    0.5632	    0.5659	    0.5704	    0.5634	
4.48904e+08	    0.5633	    0.5545	    0.5633	    0.5657	    0.5703	    0.5634	
4.59141e+08	    0.5635	    0.5546	    0.5632	    0.5655	    0.5704	    0.5634	
4.69086e+08	    0.5636	    0.5546	    0.5631	    0.5655	    0.5704	    0.5634	
4.78756e+08	    0.5636	    0.5548	    0.5631	    0.5655	    0.5703	    0.5634	
4.8894e+08	    0.5635	    0.5548	    0.5631	    0.5655	    0.5703	    0.5634	
4.98949e+08	    0.5634	    0.5548	    0.5632	    0.5656	    0.5702	    0.5634	
5.09014e+08	    0.5634	    0.5548	    0.5632	    0.5657	    0.5702	    0.5634	
5.19151e+08	    0.5633	    0.5548	    0.5631	    0.5656	    0.5702	    0.5634	
5.29352e+08	    0.5633	    0.5547	    0.5633	    0.5654	    0.5705	    0.5634	
5.39214e+08	    0.5633	    0.5547	    0.5632	    0.5654	    0.5705	    0.5634	
5.49286e+08	    0.5634	    0.5548	    0.5633	    0.5653	    0.5704	    0.5634	
5.59301e+08	    0.5635	    0.5548	    0.5631	    0.5653	    0.5705	    0.5635	
5.69275e+08	    0.5634	    0.5548	    0.5632	    0.5655	    0.5705	    0.5635	
5.79159e+08	    0.5634	    0.5549	    0.5631	    0.5654	    0.5704	    0.5635	
5.89205e+08	    0.5636	     0.555	    0.5631	    0.5654	    0.5703	    0.5635	
5.99209e+08	    0.5636	     0.555	    0.5631	    0.5654	    0.5703	    0.5635	
6.09261e+08	    0.5636	    0.5549	    0.5632	    0.5655	    0.5702	    0.5635	
6.19369e+08	    0.5636	    0.5549	    0.5631	    0.5655	    0.5703	    0.5635	
6.29571e+08	    0.5635	    0.5548	    0.5631	    0.5655	    0.5704	    0.5635	
6.39906e+08	    0.5636	    0.5549	    0.5631	    0.5655	    0.5703	    0.5635	
6.50047e+08	    0.5636	    0.5548	    0.5632	    0.5654	    0.5702	    0.5635	
6.60027e+08	    0.5636	    0.5548	    0.5632	    0.5654	    0.5703	    0.5635	
6.70113e+08	    0.5636	    0.5548	    0.5631	    0.5654	    0.5703	    0.5635	
6.79969e+08	    0.5636	    0.5549	    0.5632	    0.5654	    0.5702	    0.5635	
6.89709e+08	    0.5636	     0.555	    0.5632	    0.5653	    0.5702	    0.5635	
6.99854e+08	    0.5635	    0.5551	    0.5633	    0.5653	    0.5702	    0.5635	
7.09749e+08	    0.5635	    0.5552	    0.5632	    0.5653	    0.5701	    0.5635	
7.20023e+08	    0.5634	    0.5552	    0.5633	    0.5653	    0.5701	    0.5635	
7.30308e+08	    0.5634	    0.5551	    0.5633	    0.5654	    0.5701	    0.5635	
7.40302e+08	    0.5634	    0.5552	    0.5633	    0.5653	      0.57	    0.5635	
7.50107e+08	    0.5634	    0.5552	    0.5633	    0.5653	    0.5701	    0.5635	
7.6018e+08	    0.5634	    0.5552	    0.5633	    0.5652	    0.5701	    0.5635	
7.70109e+08	    0.5634	    0.5553	    0.5633	    0.5652	    0.5701	    0.5635	
7.80128e+08	    0.5634	    0.5553	    0.5632	    0.5653	      0.57	    0.5635	
7.90201e+08	    0.5634	    0.5552	    0.5632	    0.5654	    0.5701	    0.5635	
8.0025e+08	    0.5634	    0.5552	    0.5632	    0.5654	    0.5701	    0.5635	
8.1009e+08	    0.5634	    0.5552	    0.5631	    0.5654	    0.5701	    0.5634	
8.20157e+08	    0.5634	    0.5552	    0.5633	    0.5654	      0.57	    0.5634	
8.30318e+08	    0.5634	    0.5553	    0.5632	    0.5654	    0.5701	    0.5634	
8.40294e+08	    0.5634	    0.5553	    0.5631	    0.5653	    0.5701	    0.5634	
8.50246e+08	    0.5635	    0.5553	    0.5631	    0.5653	      0.57	    0.5634	
8.60283e+08	    0.5635	    0.5553	    0.5631	    0.5652	      0.57	    0.5634	
8.70339e+08	    0.5635	    0.5553	    0.5631	    0.5652	      0.57	    0.5634	
8.80204e+08	    0.5635	    0.5553	    0.5631	    0.5652	    0.5699	    0.5634	
8.90457e+08	    0.5635	    0.5553	    0.5632	    0.5652	    0.5698	    0.5634	
9.00133e+08	    0.5635	    0.5554	    0.5632	    0.5652	    0.5698	    0.5634	
9.10054e+08	    0.5635	    0.5554	    0.5632	    0.5651	    0.5699	    0.5634	
9.19967e+08	    0.5635	    0.5554	    0.5632	    0.5652	    0.5698	    0.5634	
9.29928e+08	    0.5635	    0.5555	    0.5631	    0.5652	    0.5698	    0.5634	
9.39861e+08	    0.5635	    0.5555	    0.5631	    0.5652	    0.5699	    0.5634	
9.49823e+08	    0.5636	    0.5554	    0.5632	    0.5651	    0.5698	    0.5634	
9.59691e+08	    0.5635	    0.5555	    0.5632	    0.5652	    0.5698	    0.5634	
9.69687e+08	    0.5635	    0.5556	    0.5631	    0.5652	    0.5698	    0.5634	
9.79718e+08	    0.5635	    0.5556	    0.5631	    0.5652	    0.5698	    0.5634	
9.89784e+08	    0.5634	    0.5556	    0.5631	    0.5653	    0.5698	    0.5634	
9.99918e+08	    0.5635	    0.5556	     0.563	    0.5653	    0.5698	    0.5634	


==> Trunc_10_9/Alg1/K2/100Trunc_0_1_K2_utility_10_9.txt <==
    Slots	 Utility1	 Utility2	 Utility3	 Utility4	Utility5	SumUtility

9.8728e+06	    0.5663	    0.5564	    0.5467	    0.5576	     0.575	    0.5604	
2.0205e+07	    0.5631	     0.555	    0.5541	    0.5503	    0.5892	    0.5623	
3.02816e+07	    0.5643	    0.5561	    0.5521	    0.5586	    0.5825	    0.5627	
4.06866e+07	    0.5642	    0.5543	    0.5549	    0.5602	    0.5797	    0.5627	
5.04416e+07	    0.5615	    0.5543	    0.5566	    0.5636	    0.5784	    0.5629	
5.98513e+07	    0.5617	    0.5531	    0.5586	    0.5638	    0.5789	    0.5632	
7.04655e+07	    0.5612	     0.554	    0.5587	    0.5646	    0.5779	    0.5633	
8.04888e+07	    0.5606	     0.554	    0.5602	    0.5658	    0.5772	    0.5635	
9.01723e+07	    0.5622	    0.5525	    0.5597	    0.5677	    0.5758	    0.5636	
9.9814e+07	    0.5626	    0.5531	    0.5595	    0.5679	     0.575	    0.5636	
1.1013e+08	    0.5644	    0.5522	    0.5604	    0.5657	    0.5756	    0.5637	
1.20514e+08	    0.5654	    0.5535	    0.5587	    0.5651	    0.5754	    0.5636	
1.30173e+08	    0.5642	    0.5524	    0.5589	    0.5642	    0.5777	    0.5635	
1.39733e+08	     0.564	    0.5523	    0.5584	    0.5645	    0.5783	    0.5635	
1.50006e+08	    0.5635	    0.5524	    0.5577	    0.5655	    0.5785	    0.5635	
1.60369e+08	    0.5643	    0.5545	    0.5566	    0.5648	    0.5774	    0.5635	
1.7054e+08	    0.5643	    0.5542	    0.5572	    0.5651	    0.5768	    0.5635	
1.80321e+08	    0.5646	    0.5548	    0.5564	    0.5649	    0.5768	    0.5635	
1.90931e+08	    0.5638	    0.5559	    0.5563	    0.5649	    0.5768	    0.5635	
2.00413e+08	    0.5642	    0.5551	    0.5561	    0.5648	    0.5776	    0.5635	
2.09918e+08	    0.5635	    0.5546	    0.5562	    0.5648	    0.5786	    0.5635	
2.20068e+08	     0.563	    0.5549	    0.5556	    0.5653	    0.5786	    0.5635	
2.29935e+08	    0.5629	    0.5558	    0.5554	    0.5654	    0.5781	    0.5635	
2.40101e+08	    0.5626	     0.556	    0.5565	    0.5653	    0.5777	    0.5636	
2.49619e+08	    0.5628	    0.5558	    0.5566	    0.5656	    0.5772	    0.5636	
2.59371e+08	    0.5629	    0.5552	    0.5562	    0.5656	    0.5776	    0.5635	
  2.69e+08	    0.5632	    0.5547	    0.5557	    0.5664	    0.5778	    0.5636	
2.79338e+08	    0.5626	    0.5553	     0.556	    0.5658	    0.5776	    0.5635	
2.88664e+08	    0.5634	    0.5551	    0.5558	    0.5658	    0.5772	    0.5635	
2.98613e+08	    0.5633	    0.5545	    0.5561	    0.5654	    0.5778	    0.5634	
3.08656e+08	    0.5634	    0.5546	    0.5561	    0.5655	    0.5773	    0.5634	
3.17687e+08	    0.5627	     0.554	    0.5563	    0.5664	    0.5774	    0.5634	
3.27674e+08	    0.5632	    0.5541	     0.556	    0.5663	    0.5777	    0.5635	
3.37964e+08	     0.563	    0.5542	    0.5558	    0.5665	    0.5774	    0.5634	
3.48414e+08	    0.5632	    0.5548	    0.5553	    0.5661	    0.5773	    0.5633	
3.58413e+08	    0.5627	    0.5551	    0.5554	    0.5658	    0.5773	    0.5633	
3.68904e+08	    0.5634	    0.5547	    0.5552	    0.5654	    0.5772	    0.5632	
3.79016e+08	    0.5631	    0.5548	    0.5555	    0.5651	    0.5772	    0.5631	
3.87651e+08	    0.5633	    0.5549	    0.5551	    0.5646	    0.5775	    0.5631	
3.97988e+08	    0.5633	    0.5548	    0.5551	     0.565	    0.5775	    0.5631	
4.08378e+08	    0.5638	    0.5549	    0.5548	    0.5647	    0.5778	    0.5632	
4.19307e+08	     0.564	    0.5547	    0.5545	    0.5647	    0.5782	    0.5632	
4.2872e+08	    0.5638	    0.5547	    0.5548	    0.5648	    0.5783	    0.5633	
4.38297e+08	    0.5638	     0.555	    0.5548	    0.5645	    0.5784	    0.5633	
4.48253e+08	    0.5639	    0.5551	    0.5548	    0.5644	    0.5784	    0.5633	
4.58419e+08	    0.5639	     0.555	     0.555	    0.5646	    0.5781	    0.5633	
4.68389e+08	    0.5639	    0.5551	    0.5549	    0.5648	     0.578	    0.5633	
4.7855e+08	    0.5638	     0.555	    0.5549	    0.5648	    0.5781	    0.5633	
4.88492e+08	    0.5638	     0.555	    0.5551	    0.5647	     0.578	    0.5633	
4.98552e+08	    0.5637	     0.555	     0.555	    0.5649	    0.5779	    0.5633	
5.08423e+08	     0.564	    0.5548	    0.5551	     0.565	    0.5779	    0.5633	
5.18372e+08	    0.5644	    0.5547	    0.5551	    0.5649	    0.5777	    0.5633	
5.28597e+08	    0.5644	    0.5546	    0.5552	    0.5646	    0.5778	    0.5633	
5.38633e+08	    0.5644	    0.5549	    0.5552	    0.5644	    0.5778	    0.5633	
5.48756e+08	    0.5641	    0.5545	    0.5556	    0.5644	     0.578	    0.5633	
5.59758e+08	     0.564	    0.5546	    0.5556	    0.5643	    0.5781	    0.5633	
5.68902e+08	    0.5643	    0.5545	    0.5555	    0.5645	    0.5778	    0.5633	
5.78338e+08	    0.5643	    0.5546	    0.5555	    0.5644	    0.5779	    0.5633	
5.88501e+08	    0.5644	    0.5542	    0.5556	    0.5644	     0.578	    0.5633	
5.98379e+08	    0.5643	    0.5543	    0.5554	    0.5643	    0.5782	    0.5633	
6.08062e+08	    0.5647	    0.5545	    0.5552	     0.564	    0.5782	    0.5633	
6.17519e+08	    0.5643	    0.5545	    0.5551	     0.564	    0.5786	    0.5633	
6.27631e+08	    0.5642	     0.555	    0.5551	     0.564	    0.5784	    0.5633	
6.37483e+08	    0.5642	    0.5549	    0.5553	    0.5637	    0.5786	    0.5633	
6.47512e+08	    0.5642	    0.5546	    0.5555	    0.5635	     0.579	    0.5633	
6.5751e+08	    0.5641	    0.5548	    0.5553	    0.5637	    0.5789	    0.5634	
6.67424e+08	    0.5641	    0.5547	    0.5555	    0.5638	    0.5788	    0.5634	
6.76537e+08	    0.5642	    0.5547	    0.5555	    0.5638	    0.5787	    0.5634	
6.87191e+08	    0.5645	    0.5547	    0.5553	    0.5638	    0.5786	    0.5634	
6.96827e+08	    0.5645	    0.5548	    0.5553	    0.5638	    0.5785	    0.5634	
7.07012e+08	    0.5646	    0.5548	    0.5552	    0.5638	    0.5786	    0.5634	
7.16138e+08	    0.5646	    0.5548	    0.5552	    0.5637	    0.5788	    0.5634	
7.26747e+08	    0.5646	    0.5549	    0.5551	    0.5637	    0.5788	    0.5634	
7.37217e+08	    0.5647	    0.5551	    0.5552	    0.5635	    0.5787	    0.5634	
7.47256e+08	    0.5649	     0.555	    0.5554	    0.5635	    0.5784	    0.5634	
7.57934e+08	    0.5647	    0.5548	    0.5557	    0.5637	    0.5781	    0.5634	
7.69197e+08	    0.5646	    0.5549	     0.556	    0.5636	    0.5778	    0.5634	
7.79273e+08	    0.5647	    0.5548	     0.556	    0.5638	    0.5778	    0.5634	
7.8995e+08	    0.5648	    0.5547	    0.5558	    0.5641	    0.5776	    0.5634	
8.00364e+08	    0.5646	    0.5547	    0.5559	    0.5642	    0.5778	    0.5634	
8.10265e+08	    0.5644	    0.5548	     0.556	    0.5642	    0.5779	    0.5635	
8.20601e+08	    0.5644	     0.555	    0.5558	    0.5641	     0.578	    0.5635	
8.3021e+08	    0.5645	    0.5548	    0.5559	    0.5642	    0.5779	    0.5635	
8.39949e+08	    0.5645	    0.5547	    0.5559	    0.5642	     0.578	    0.5635	
8.48475e+08	    0.5644	    0.5548	    0.5561	    0.5642	    0.5779	    0.5635	
 8.583e+08	    0.5643	    0.5547	    0.5563	    0.5643	    0.5779	    0.5635	
8.6852e+08	    0.5645	    0.5547	    0.5562	    0.5643	    0.5777	    0.5635	
8.78502e+08	    0.5645	    0.5546	    0.5562	    0.5642	     0.578	    0.5635	
8.88633e+08	    0.5644	    0.5546	    0.5561	    0.5642	    0.5781	    0.5635	
8.98519e+08	    0.5645	    0.5545	    0.5561	    0.5642	    0.5782	    0.5635	
9.07814e+08	    0.5646	    0.5544	    0.5562	    0.5642	    0.5781	    0.5635	
9.17884e+08	    0.5647	    0.5542	    0.5561	    0.5641	    0.5784	    0.5635	
9.27492e+08	    0.5646	    0.5543	    0.5559	     0.564	    0.5787	    0.5635	
9.37964e+08	    0.5649	    0.5545	     0.556	    0.5637	    0.5785	    0.5635	
9.48468e+08	    0.5648	    0.5545	     0.556	    0.5637	    0.5785	    0.5635	
9.58165e+08	    0.5649	    0.5543	    0.5561	    0.5639	    0.5785	    0.5635	
9.68736e+08	    0.5649	    0.5542	    0.5561	    0.5639	    0.5784	    0.5635	
9.78928e+08	     0.565	    0.5543	    0.5561	    0.5638	    0.5784	    0.5635	
9.89132e+08	    0.5651	    0.5545	     0.556	    0.5639	    0.5781	    0.5635	
9.98867e+08	    0.5652	    0.5545	    0.5561	    0.5639	     0.578	    0.5635	


==> Trunc_10_9/Alg1/K2/100Trunc_0_25_K2_utility_10_9.txt <==
    Slots	 Utility1	 Utility2	 Utility3	 Utility4	Utility5	SumUtility

1.00148e+07	    0.5629	    0.5607	    0.5537	    0.5601	    0.5698	    0.5614	
2.00508e+07	    0.5631	     0.559	    0.5545	    0.5611	    0.5692	    0.5614	
3.01284e+07	    0.5627	    0.5586	    0.5541	    0.5617	    0.5695	    0.5613	
4.00869e+07	    0.5625	     0.559	    0.5542	    0.5616	    0.5695	    0.5614	
5.00846e+07	    0.5622	    0.5591	    0.5545	    0.5614	    0.5697	    0.5614	
6.01412e+07	    0.5622	    0.5593	    0.5544	    0.5614	    0.5697	    0.5614	
7.01122e+07	    0.5621	    0.5597	    0.5545	    0.5613	    0.5696	    0.5614	
8.00734e+07	    0.5623	      0.56	    0.5543	     0.561	    0.5696	    0.5614	
9.00834e+07	    0.5625	    0.5598	    0.5542	    0.5608	    0.5697	    0.5614	
1.0005e+08	    0.5624	    0.5595	    0.5543	    0.5609	    0.5699	    0.5614	
1.10015e+08	    0.5624	    0.5593	    0.5544	    0.5611	    0.5698	    0.5614	
1.19985e+08	    0.5625	    0.5594	    0.5545	     0.561	    0.5698	    0.5614	
1.29917e+08	    0.5623	    0.5595	    0.5545	     0.561	    0.5699	    0.5614	
1.39989e+08	    0.5625	    0.5594	    0.5544	     0.561	    0.5698	    0.5614	
1.50024e+08	    0.5624	    0.5595	    0.5544	    0.5609	    0.5698	    0.5614	
1.6001e+08	    0.5625	    0.5595	    0.5543	    0.5609	    0.5698	    0.5614	
1.70012e+08	    0.5626	    0.5596	    0.5542	    0.5608	    0.5698	    0.5614	
1.80065e+08	    0.5626	    0.5597	    0.5542	    0.5609	    0.5699	    0.5614	
1.9003e+08	    0.5626	    0.5596	    0.5542	     0.561	    0.5699	    0.5614	
2.00027e+08	    0.5626	    0.5596	    0.5541	    0.5609	    0.5699	    0.5614	
2.10004e+08	    0.5626	    0.5596	    0.5542	    0.5609	    0.5699	    0.5614	
2.19978e+08	    0.5627	    0.5596	    0.5542	    0.5609	    0.5698	    0.5614	
2.30051e+08	    0.5627	    0.5596	    0.5543	    0.5608	    0.5698	    0.5614	
2.40058e+08	    0.5626	    0.5597	    0.5543	    0.5608	    0.5699	    0.5614	
2.50073e+08	    0.5625	    0.5597	    0.5542	    0.5608	      0.57	    0.5614	
2.60091e+08	    0.5625	    0.5597	    0.5542	    0.5609	    0.5699	    0.5614	
2.70115e+08	    0.5625	    0.5598	    0.5541	    0.5609	    0.5699	    0.5614	
2.80121e+08	    0.5624	    0.5597	    0.5542	    0.5609	      0.57	    0.5614	
2.90004e+08	    0.5624	    0.5597	    0.5542	    0.5609	      0.57	    0.5614	
2.99997e+08	    0.5624	    0.5597	    0.5542	     0.561	    0.5699	    0.5614	
3.10065e+08	    0.5625	    0.5597	    0.5541	     0.561	    0.5699	    0.5614	
3.20052e+08	    0.5625	    0.5598	    0.5541	    0.5609	    0.5699	    0.5614	
3.30076e+08	    0.5624	    0.5598	    0.5541	     0.561	    0.5699	    0.5614	
3.40116e+08	    0.5625	    0.5599	    0.5541	    0.5609	    0.5699	    0.5614	
3.50158e+08	    0.5625	    0.5598	    0.5541	    0.5608	    0.5699	    0.5614	
3.6014e+08	    0.5625	    0.5599	    0.5541	    0.5608	    0.5699	    0.5614	
3.70128e+08	    0.5625	      0.56	    0.5541	    0.5608	    0.5699	    0.5614	
3.80146e+08	    0.5624	      0.56	    0.5541	    0.5608	    0.5698	    0.5614	
3.9016e+08	    0.5624	    0.5599	    0.5541	    0.5609	    0.5698	    0.5614	
4.00137e+08	    0.5624	      0.56	    0.5542	    0.5608	    0.5698	    0.5614	
4.10159e+08	    0.5624	      0.56	    0.5542	    0.5608	    0.5698	    0.5614	
4.20194e+08	    0.5624	      0.56	    0.5542	    0.5608	    0.5698	    0.5614	
4.30221e+08	    0.5624	      0.56	    0.5542	    0.5608	    0.5698	    0.5614	
4.40209e+08	    0.5625	      0.56	    0.5542	    0.5608	    0.5698	    0.5614	
4.50258e+08	    0.5625	      0.56	    0.5541	    0.5608	    0.5698	    0.5614	
 4.602e+08	    0.5625	      0.56	    0.5542	    0.5608	    0.5698	    0.5615	
4.70232e+08	    0.5625	      0.56	    0.5542	    0.5608	    0.5698	    0.5614	
4.80268e+08	    0.5625	    0.5601	    0.5542	    0.5608	    0.5698	    0.5614	
4.90253e+08	    0.5625	    0.5601	    0.5542	    0.5607	    0.5698	    0.5614	
5.00226e+08	    0.5625	    0.5601	    0.5542	    0.5607	    0.5698	    0.5615	
5.10225e+08	    0.5625	    0.5601	    0.5542	    0.5607	    0.5698	    0.5615	
5.20205e+08	    0.5625	    0.5601	    0.5541	    0.5607	    0.5698	    0.5615	
5.30229e+08	    0.5625	    0.5601	    0.5542	    0.5607	    0.5698	    0.5615	
5.40238e+08	    0.5625	    0.5601	    0.5542	    0.5607	    0.5698	    0.5615	
5.50215e+08	    0.5626	    0.5601	    0.5542	    0.5607	    0.5698	    0.5615	
5.60237e+08	    0.5626	      0.56	    0.5541	    0.5607	    0.5698	    0.5615	
5.70202e+08	    0.5626	      0.56	    0.5542	    0.5607	    0.5698	    0.5615	
5.80253e+08	    0.5626	    0.5601	    0.5542	    0.5607	    0.5698	    0.5615	
5.9024e+08	    0.5626	      0.56	    0.5542	    0.5607	    0.5698	    0.5615	
6.00254e+08	    0.5626	      0.56	    0.5542	    0.5607	    0.5698	    0.5615	
6.10216e+08	    0.5626	      0.56	    0.5542	    0.5608	    0.5698	    0.5615	
6.2014e+08	    0.5626	      0.56	    0.5542	    0.5608	    0.5698	    0.5615	
6.30091e+08	    0.5626	    0.5599	    0.5542	    0.5608	    0.5698	    0.5615	
6.40011e+08	    0.5627	    0.5599	    0.5542	    0.5608	    0.5698	    0.5615	
6.50043e+08	    0.5627	      0.56	    0.5541	    0.5607	    0.5698	    0.5615	
6.60074e+08	    0.5627	      0.56	    0.5541	    0.5607	    0.5698	    0.5615	
6.70096e+08	    0.5627	      0.56	    0.5541	    0.5607	    0.5698	    0.5615	
6.80098e+08	    0.5627	      0.56	    0.5541	    0.5607	    0.5698	    0.5615	
6.90071e+08	    0.5627	      0.56	    0.5541	    0.5607	    0.5698	    0.5615	
7.00008e+08	    0.5627	      0.56	    0.5541	    0.5607	    0.5698	    0.5615	
7.1001e+08	    0.5627	      0.56	    0.5541	    0.5607	    0.5698	    0.5615	
7.20005e+08	    0.5627	      0.56	    0.5541	    0.5607	    0.5698	    0.5615	
7.3002e+08	    0.5627	      0.56	    0.5541	    0.5607	    0.5698	    0.5615	
7.40059e+08	    0.5627	      0.56	    0.5541	    0.5607	    0.5698	    0.5615	
7.50007e+08	    0.5627	      0.56	    0.5541	    0.5607	    0.5698	    0.5615	
7.60065e+08	    0.5627	      0.56	    0.5541	    0.5607	    0.5698	    0.5615	
7.70026e+08	    0.5627	      0.56	    0.5541	    0.5607	    0.5698	    0.5615	
7.80086e+08	    0.5627	      0.56	    0.5541	    0.5607	    0.5699	    0.5615	
7.90112e+08	    0.5626	      0.56	    0.5541	    0.5607	    0.5699	    0.5615	
 8.001e+08	    0.5626	      0.56	    0.5541	    0.5607	    0.5699	    0.5615	
8.10102e+08	    0.5626	      0.56	    0.5541	    0.5607	    0.5698	    0.5615	
8.20059e+08	    0.5627	      0.56	    0.5541	    0.5607	    0.5699	    0.5615	
8.30132e+08	    0.5627	      0.56	    0.5541	    0.5607	    0.5699	    0.5615	
8.40098e+08	    0.5627	      0.56	    0.5541	    0.5607	    0.5699	    0.5614	
8.50127e+08	    0.5627	      0.56	    0.5541	    0.5606	    0.5699	    0.5614	
8.6005e+08	    0.5627	      0.56	    0.5541	    0.5606	    0.5699	    0.5614	
8.70016e+08	    0.5627	      0.56	    0.5541	    0.5606	    0.5699	    0.5614	
8.79998e+08	    0.5627	      0.56	    0.5541	    0.5606	    0.5698	    0.5614	
8.89973e+08	    0.5627	      0.56	    0.5541	    0.5606	    0.5699	    0.5614	
9.00036e+08	    0.5626	      0.56	    0.5541	    0.5606	    0.5699	    0.5614	
9.10037e+08	    0.5626	      0.56	    0.5541	    0.5606	    0.5699	    0.5614	
9.20033e+08	    0.5626	      0.56	    0.5541	    0.5606	    0.5699	    0.5614	
9.30067e+08	    0.5626	      0.56	    0.5541	    0.5606	    0.5699	    0.5614	
9.39976e+08	    0.5626	      0.56	    0.5541	    0.5606	    0.5699	    0.5614	
9.50015e+08	    0.5626	      0.56	    0.5541	    0.5606	    0.5699	    0.5614	
9.60091e+08	    0.5627	      0.56	    0.5541	    0.5606	    0.5699	    0.5615	
9.70071e+08	    0.5627	      0.56	    0.5541	    0.5606	    0.5699	    0.5615	
9.79995e+08	    0.5627	      0.56	    0.5541	    0.5606	    0.5699	    0.5615	
9.89951e+08	    0.5627	      0.56	    0.5541	    0.5606	    0.5699	    0.5615	
9.99986e+08	    0.5627	    0.5601	    0.5541	    0.5606	    0.5699	    0.5615	


==> Trunc_10_9/Alg1/K2/100Trunc_0_2_K2_utility_10_9.txt <==
    Slots	 Utility1	 Utility2	 Utility3	 Utility4	Utility5	SumUtility

9.92353e+06	    0.5647	    0.5557	    0.5625	    0.5601	     0.572	     0.563	
1.99285e+07	    0.5638	    0.5566	    0.5608	    0.5636	    0.5703	     0.563	
2.97533e+07	     0.563	    0.5562	     0.561	    0.5642	    0.5703	     0.563	
3.96255e+07	    0.5633	    0.5554	    0.5619	    0.5644	    0.5699	     0.563	
4.95766e+07	    0.5636	    0.5555	    0.5618	    0.5637	    0.5701	    0.5629	
5.96973e+07	    0.5639	    0.5557	    0.5613	    0.5635	    0.5701	    0.5629	
6.97674e+07	    0.5637	    0.5555	    0.5618	     0.563	    0.5702	    0.5628	
7.97428e+07	    0.5637	    0.5555	    0.5617	    0.5629	    0.5701	    0.5628	
8.99198e+07	    0.5638	    0.5555	    0.5617	    0.5632	    0.5699	    0.5628	
9.98978e+07	     0.564	    0.5553	     0.562	    0.5634	    0.5694	    0.5628	
1.09817e+08	    0.5637	    0.5555	    0.5619	    0.5638	    0.5693	    0.5628	
1.19961e+08	    0.5638	    0.5556	    0.5616	    0.5639	    0.5694	    0.5629	
1.29795e+08	    0.5636	    0.5556	    0.5615	    0.5638	    0.5698	    0.5629	
1.39687e+08	    0.5636	    0.5557	    0.5613	    0.5638	    0.5699	    0.5629	
1.49684e+08	    0.5635	    0.5556	    0.5612	     0.564	    0.5701	    0.5628	
1.59534e+08	    0.5635	    0.5554	    0.5611	     0.564	    0.5702	    0.5628	
1.69541e+08	    0.5637	    0.5556	     0.561	    0.5637	    0.5702	    0.5628	
1.79481e+08	    0.5636	    0.5554	    0.5609	    0.5638	    0.5702	    0.5628	
1.89485e+08	    0.5636	    0.5555	    0.5608	    0.5639	    0.5702	    0.5628	
1.99403e+08	    0.5636	    0.5555	     0.561	    0.5638	      0.57	    0.5628	
2.09409e+08	    0.5639	    0.5553	     0.561	    0.5637	      0.57	    0.5628	
2.19415e+08	    0.5639	    0.5553	    0.5611	    0.5637	    0.5698	    0.5628	
2.29477e+08	    0.5638	    0.5553	    0.5612	    0.5638	    0.5698	    0.5628	
2.39606e+08	    0.5638	    0.5553	    0.5611	    0.5638	    0.5698	    0.5628	
2.49574e+08	    0.5639	    0.5552	    0.5611	    0.5638	    0.5698	    0.5628	
2.59627e+08	    0.5639	    0.5551	    0.5611	    0.5637	    0.5699	    0.5628	
2.69573e+08	    0.5638	    0.5552	    0.5612	    0.5637	    0.5698	    0.5627	
2.79531e+08	    0.5638	    0.5552	    0.5614	    0.5637	    0.5697	    0.5628	
2.89385e+08	    0.5637	    0.5552	    0.5615	    0.5638	    0.5697	    0.5628	
2.99539e+08	    0.5637	    0.5552	    0.5614	    0.5638	    0.5696	    0.5628	
3.09545e+08	    0.5637	    0.5552	    0.5616	    0.5639	    0.5695	    0.5628	
3.19572e+08	    0.5637	    0.5553	    0.5616	    0.5638	    0.5694	    0.5628	
3.2953e+08	    0.5637	    0.5553	    0.5615	    0.5638	    0.5695	    0.5628	
3.39613e+08	    0.5636	    0.5552	    0.5616	    0.5638	    0.5695	    0.5628	
3.49658e+08	    0.5636	    0.5552	    0.5616	    0.5638	    0.5696	    0.5628	
3.59734e+08	    0.5635	    0.5551	    0.5617	    0.5638	    0.5696	    0.5627	
3.69624e+08	    0.5635	    0.5551	    0.5617	    0.5638	    0.5696	    0.5627	
3.79519e+08	    0.5636	     0.555	    0.5617	    0.5639	    0.5696	    0.5628	
3.89492e+08	    0.5636	    0.5551	    0.5617	     0.564	    0.5694	    0.5628	
3.99603e+08	    0.5636	    0.5551	    0.5617	    0.5639	    0.5695	    0.5628	
4.09553e+08	    0.5636	    0.5552	    0.5617	    0.5638	    0.5695	    0.5628	
4.1945e+08	    0.5636	    0.5551	    0.5618	    0.5638	    0.5695	    0.5628	
4.29429e+08	    0.5636	    0.5551	    0.5617	    0.5638	    0.5696	    0.5628	
4.39552e+08	    0.5636	     0.555	    0.5617	    0.5638	    0.5696	    0.5628	
4.49472e+08	    0.5637	     0.555	    0.5617	    0.5637	    0.5697	    0.5628	
4.59548e+08	    0.5636	    0.5551	    0.5617	    0.5637	    0.5697	    0.5627	
4.69588e+08	    0.5636	    0.5551	    0.5617	    0.5636	    0.5697	    0.5627	
4.79569e+08	    0.5636	    0.5551	    0.5616	    0.5637	    0.5697	    0.5627	
4.89676e+08	    0.5636	    0.5551	    0.5616	    0.5637	    0.5697	    0.5627	
4.99667e+08	    0.5636	    0.5551	    0.5617	    0.5637	    0.5697	    0.5627	
5.09581e+08	    0.5636	     0.555	    0.5617	    0.5637	    0.5697	    0.5627	
5.19593e+08	    0.5635	    0.5551	    0.5617	    0.5637	    0.5697	    0.5627	
5.29599e+08	    0.5636	    0.5551	    0.5616	    0.5636	    0.5697	    0.5627	
5.39566e+08	    0.5636	    0.5551	    0.5617	    0.5635	    0.5697	    0.5627	
5.49515e+08	    0.5636	    0.5552	    0.5616	    0.5635	    0.5697	    0.5627	
5.59528e+08	    0.5635	    0.5552	    0.5616	    0.5635	    0.5697	    0.5627	
5.69469e+08	    0.5635	    0.5552	    0.5616	    0.5635	    0.5697	    0.5627	
5.79502e+08	    0.5635	    0.5552	    0.5617	    0.5636	    0.5697	    0.5627	
5.89486e+08	    0.5635	    0.5552	    0.5616	    0.5636	    0.5697	    0.5627	
5.99491e+08	    0.5635	    0.5552	    0.5616	    0.5636	    0.5697	    0.5627	
6.09549e+08	    0.5634	    0.5552	    0.5617	    0.5636	    0.5697	    0.5627	
6.19519e+08	    0.5634	    0.5552	    0.5617	    0.5636	    0.5698	    0.5627	
6.29486e+08	    0.5633	    0.5552	    0.5616	    0.5636	    0.5698	    0.5627	
6.3938e+08	    0.5633	    0.5552	    0.5617	    0.5636	    0.5697	    0.5627	
6.49392e+08	    0.5634	    0.5552	    0.5617	    0.5636	    0.5697	    0.5627	
6.59449e+08	    0.5634	    0.5553	    0.5617	    0.5636	    0.5697	    0.5627	
6.69429e+08	    0.5634	    0.5553	    0.5617	    0.5636	    0.5697	    0.5627	
6.79551e+08	    0.5634	    0.5553	    0.5617	    0.5636	    0.5696	    0.5627	
6.89497e+08	    0.5634	    0.5553	    0.5617	    0.5636	    0.5696	    0.5627	
6.99519e+08	    0.5634	    0.5553	    0.5617	    0.5636	    0.5696	    0.5627	
7.09595e+08	    0.5634	    0.5553	    0.5617	    0.5636	    0.5696	    0.5627	
7.19549e+08	    0.5634	    0.5553	    0.5617	    0.5635	    0.5697	    0.5627	
7.29458e+08	    0.5634	    0.5554	    0.5616	    0.5635	    0.5696	    0.5627	
7.39588e+08	    0.5634	    0.5554	    0.5616	    0.5635	    0.5697	    0.5627	
7.49691e+08	    0.5634	    0.5554	    0.5616	    0.5635	    0.5696	    0.5627	
7.59631e+08	    0.5635	    0.5554	    0.5616	    0.5635	    0.5696	    0.5627	
7.69792e+08	    0.5634	    0.5554	    0.5617	    0.5635	    0.5696	    0.5627	
7.79796e+08	    0.5634	    0.5554	    0.5617	    0.5635	    0.5696	    0.5627	
7.89841e+08	    0.5634	    0.5554	    0.5617	    0.5634	    0.5695	    0.5627	
7.99924e+08	    0.5634	    0.5554	    0.5618	    0.5634	    0.5695	    0.5627	
8.10015e+08	    0.5634	    0.5554	    0.5618	    0.5634	    0.5695	    0.5627	
8.19898e+08	    0.5634	    0.5554	    0.5617	    0.5635	    0.5696	    0.5627	
8.29796e+08	    0.5635	    0.5554	    0.5617	    0.5635	    0.5695	    0.5627	
8.39965e+08	    0.5635	    0.5554	    0.5617	    0.5635	    0.5695	    0.5627	
8.49892e+08	    0.5634	    0.5554	    0.5617	    0.5636	    0.5695	    0.5627	
8.59811e+08	    0.5634	    0.5554	    0.5617	    0.5636	    0.5695	    0.5627	
8.69766e+08	    0.5635	    0.5553	    0.5618	    0.5635	    0.5695	    0.5627	
8.79802e+08	    0.5635	    0.5553	    0.5618	    0.5635	    0.5695	    0.5627	
8.89873e+08	    0.5635	    0.5553	    0.5617	    0.5635	    0.5696	    0.5627	
8.99937e+08	    0.5635	    0.5553	    0.5618	    0.5636	    0.5695	    0.5627	
9.09944e+08	    0.5635	    0.5553	    0.5617	    0.5635	    0.5695	    0.5627	
9.19961e+08	    0.5635	    0.5553	    0.5618	    0.5635	    0.5695	    0.5627	
9.29869e+08	    0.5635	    0.5553	    0.5618	    0.5636	    0.5695	    0.5627	
9.39904e+08	    0.5635	    0.5554	    0.5617	    0.5635	    0.5695	    0.5627	
 9.499e+08	    0.5635	    0.5553	    0.5617	    0.5636	    0.5695	    0.5627	
9.59889e+08	    0.5635	    0.5554	    0.5617	    0.5636	    0.5695	    0.5627	
9.69819e+08	    0.5634	    0.5553	    0.5618	    0.5636	    0.5695	    0.5627	
9.79863e+08	    0.5635	    0.5553	    0.5617	    0.5636	    0.5695	    0.5627	
9.89997e+08	    0.5634	    0.5553	    0.5617	    0.5636	    0.5696	    0.5627	
9.99988e+08	    0.5635	    0.5553	    0.5617	    0.5636	    0.5696	    0.5627	


==> Trunc_10_9/Alg1/K2/100Trunc_0_35_K2_utility_10_9.txt <==
    Slots	 Utility1	 Utility2	 Utility3	 Utility4	Utility5	SumUtility

9.96806e+06	    0.5615	    0.5537	    0.5587	    0.5619	    0.5668	    0.5605	
1.99954e+07	    0.5617	    0.5537	    0.5589	    0.5615	    0.5669	    0.5605	
2.99895e+07	    0.5618	    0.5537	    0.5591	    0.5611	    0.5669	    0.5605	
3.99935e+07	    0.5618	    0.5539	    0.5591	    0.5609	    0.5669	    0.5605	
5.00242e+07	    0.5617	    0.5539	    0.5591	     0.561	    0.5669	    0.5605	
6.00093e+07	    0.5614	    0.5541	    0.5591	     0.561	    0.5669	    0.5605	
7.00084e+07	    0.5614	    0.5541	    0.5591	     0.561	    0.5668	    0.5605	
8.00075e+07	    0.5615	    0.5541	    0.5591	    0.5611	    0.5666	    0.5605	
9.00273e+07	    0.5614	    0.5542	    0.5591	    0.5612	    0.5666	    0.5605	
1.00055e+08	    0.5614	    0.5541	    0.5591	    0.5612	    0.5666	    0.5605	
1.10032e+08	    0.5615	    0.5542	     0.559	    0.5611	    0.5666	    0.5605	
1.2004e+08	    0.5616	    0.5541	    0.5591	    0.5611	    0.5667	    0.5605	
1.3004e+08	    0.5616	    0.5541	     0.559	    0.5611	    0.5667	    0.5605	
1.40053e+08	    0.5617	     0.554	     0.559	    0.5611	    0.5667	    0.5605	
1.50068e+08	    0.5616	     0.554	     0.559	    0.5611	    0.5667	    0.5605	
1.60085e+08	    0.5617	    0.5541	     0.559	    0.5611	    0.5667	    0.5605	
1.70097e+08	    0.5617	    0.5541	    0.5589	    0.5611	    0.5667	    0.5605	
1.8009e+08	    0.5617	    0.5541	    0.5589	    0.5611	    0.5667	    0.5605	
1.9007e+08	    0.5618	    0.5541	    0.5589	    0.5611	    0.5667	    0.5605	
2.00083e+08	    0.5618	    0.5541	    0.5588	    0.5612	    0.5667	    0.5605	
2.10096e+08	    0.5618	     0.554	    0.5589	    0.5612	    0.5667	    0.5605	
2.2012e+08	    0.5618	     0.554	    0.5588	    0.5612	    0.5667	    0.5605	
2.30109e+08	    0.5618	     0.554	    0.5588	    0.5612	    0.5668	    0.5605	
2.40129e+08	    0.5618	     0.554	    0.5588	    0.5612	    0.5668	    0.5605	
2.50148e+08	    0.5618	    0.5541	    0.5588	    0.5611	    0.5668	    0.5605	
2.6013e+08	    0.5618	    0.5541	    0.5588	    0.5612	    0.5668	    0.5605	
2.70131e+08	    0.5618	    0.5541	    0.5588	    0.5612	    0.5668	    0.5605	
2.80128e+08	    0.5618	    0.5541	    0.5587	    0.5612	    0.5668	    0.5605	
2.90141e+08	    0.5618	    0.5541	    0.5587	    0.5612	    0.5668	    0.5605	
3.00114e+08	    0.5618	     0.554	    0.5587	    0.5612	    0.5668	    0.5605	
3.10136e+08	    0.5618	    0.5541	    0.5587	    0.5612	    0.5668	    0.5605	
3.20169e+08	    0.5618	     0.554	    0.5587	    0.5612	    0.5668	    0.5605	
3.30167e+08	    0.5618	     0.554	    0.5588	    0.5612	    0.5668	    0.5605	
3.40185e+08	    0.5618	     0.554	    0.5587	    0.5612	    0.5668	    0.5605	
3.50225e+08	    0.5618	     0.554	    0.5588	    0.5612	    0.5668	    0.5605	
3.60222e+08	    0.5618	     0.554	    0.5588	    0.5612	    0.5668	    0.5605	
3.7024e+08	    0.5618	     0.554	    0.5588	    0.5612	    0.5668	    0.5605	
3.80208e+08	    0.5618	     0.554	    0.5588	    0.5612	    0.5668	    0.5605	
3.90189e+08	    0.5618	     0.554	    0.5588	    0.5612	    0.5668	    0.5605	
 4.002e+08	    0.5618	    0.5541	    0.5588	    0.5612	    0.5668	    0.5605	
4.1021e+08	    0.5618	     0.554	    0.5588	    0.5612	    0.5668	    0.5605	
4.20238e+08	    0.5618	     0.554	    0.5588	    0.5612	    0.5668	    0.5605	
4.30243e+08	    0.5618	     0.554	    0.5588	    0.5612	    0.5668	    0.5605	
4.40245e+08	    0.5618	     0.554	    0.5588	    0.5612	    0.5668	    0.5605	
4.50215e+08	    0.5618	     0.554	    0.5588	    0.5612	    0.5668	    0.5605	
4.60228e+08	    0.5618	     0.554	    0.5588	    0.5612	    0.5668	    0.5605	
4.70257e+08	    0.5618	     0.554	    0.5588	    0.5612	    0.5668	    0.5605	
4.80285e+08	    0.5617	     0.554	    0.5588	    0.5612	    0.5668	    0.5605	
4.90282e+08	    0.5617	     0.554	    0.5588	    0.5612	    0.5668	    0.5605	
5.00278e+08	    0.5617	     0.554	    0.5588	    0.5612	    0.5668	    0.5605	
5.10255e+08	    0.5618	     0.554	    0.5588	    0.5612	    0.5668	    0.5605	
5.20267e+08	    0.5618	     0.554	    0.5588	    0.5612	    0.5668	    0.5605	
5.30227e+08	    0.5618	     0.554	    0.5588	    0.5612	    0.5668	    0.5605	
5.4019e+08	    0.5618	     0.554	    0.5588	    0.5612	    0.5667	    0.5605	
5.50198e+08	    0.5618	     0.554	    0.5588	    0.5612	    0.5667	    0.5605	
5.6017e+08	    0.5618	     0.554	    0.5588	    0.5612	    0.5668	    0.5605	
5.70169e+08	    0.5618	     0.554	    0.5588	    0.5612	    0.5668	    0.5605	
5.80176e+08	    0.5618	     0.554	    0.5588	    0.5612	    0.5668	    0.5605	
5.90171e+08	    0.5618	     0.554	    0.5588	    0.5612	    0.5667	    0.5605	
6.00176e+08	    0.5618	     0.554	    0.5588	    0.5612	    0.5668	    0.5605	
6.10181e+08	    0.5618	    0.5541	    0.5587	    0.5612	    0.5668	    0.5605	
6.20158e+08	    0.5618	    0.5541	    0.5587	    0.5612	    0.5668	    0.5605	
6.3012e+08	    0.5618	     0.554	    0.5588	    0.5612	    0.5667	    0.5605	
6.40107e+08	    0.5618	     0.554	    0.5588	    0.5612	    0.5667	    0.5605	
6.50088e+08	    0.5618	     0.554	    0.5588	    0.5612	    0.5667	    0.5605	
6.60069e+08	    0.5618	     0.554	    0.5588	    0.5612	    0.5667	    0.5605	
6.70069e+08	    0.5618	     0.554	    0.5588	    0.5612	    0.5667	    0.5605	
6.80099e+08	    0.5618	    0.5541	    0.5588	    0.5612	    0.5667	    0.5605	
6.90095e+08	    0.5618	    0.5541	    0.5588	    0.5612	    0.5667	    0.5605	
7.00089e+08	    0.5618	    0.5541	    0.5588	    0.5612	    0.5667	    0.5605	
7.10096e+08	    0.5618	    0.5541	    0.5588	    0.5612	    0.5667	    0.5605	
7.20072e+08	    0.5618	    0.5541	    0.5588	    0.5612	    0.5667	    0.5605	
7.30094e+08	    0.5618	    0.5541	    0.5588	    0.5612	    0.5667	    0.5605	
7.40097e+08	    0.5618	    0.5541	    0.5588	    0.5612	    0.5667	    0.5605	
7.50102e+08	    0.5618	    0.5541	    0.5588	    0.5612	    0.5667	    0.5605	
7.60097e+08	    0.5618	    0.5541	    0.5588	    0.5612	    0.5667	    0.5605	
7.7013e+08	    0.5618	    0.5541	    0.5588	    0.5612	    0.5667	    0.5605	
7.80109e+08	    0.5618	    0.5541	    0.5588	    0.5612	    0.5667	    0.5605	
7.90113e+08	    0.5618	    0.5541	    0.5588	    0.5612	    0.5667	    0.5605	
8.00106e+08	    0.5618	    0.5541	    0.5588	    0.5612	    0.5667	    0.5605	
8.10124e+08	    0.5618	    0.5541	    0.5588	    0.5612	    0.5667	    0.5605	
 8.201e+08	    0.5618	    0.5541	    0.5588	    0.5612	    0.5667	    0.5605	
8.30097e+08	    0.5618	    0.5541	    0.5588	    0.5612	    0.5667	    0.5605	
8.40061e+08	    0.5618	    0.5541	    0.5587	    0.5612	    0.5667	    0.5605	
8.50068e+08	    0.5618	    0.5541	    0.5587	    0.5612	    0.5667	    0.5605	
8.60057e+08	    0.5618	    0.5541	    0.5587	    0.5612	    0.5667	    0.5605	
8.70058e+08	    0.5617	    0.5541	    0.5587	    0.5612	    0.5667	    0.5605	
8.80068e+08	    0.5618	    0.5541	    0.5587	    0.5612	    0.5667	    0.5605	
8.90071e+08	    0.5618	    0.5541	    0.5587	    0.5612	    0.5667	    0.5605	
9.00084e+08	    0.5617	    0.5541	    0.5588	    0.5612	    0.5667	    0.5605	
9.10079e+08	    0.5617	    0.5541	    0.5588	    0.5612	    0.5667	    0.5605	
9.20064e+08	    0.5617	    0.5541	    0.5588	    0.5612	    0.5667	    0.5605	
9.30066e+08	    0.5617	    0.5541	    0.5588	    0.5612	    0.5667	    0.5605	
9.40051e+08	    0.5617	    0.5541	    0.5588	    0.5612	    0.5667	    0.5605	
9.50059e+08	    0.5618	    0.5541	    0.5588	    0.5612	    0.5667	    0.5605	
9.60027e+08	    0.5617	    0.5541	    0.5588	    0.5612	    0.5667	    0.5605	
9.70024e+08	    0.5617	    0.5541	    0.5588	    0.5612	    0.5667	    0.5605	
9.79983e+08	    0.5617	    0.5541	    0.5588	    0.5612	    0.5667	    0.5605	
   9.9e+08	    0.5617	    0.5541	    0.5588	    0.5612	    0.5667	    0.5605	
9.99996e+08	    0.5617	     0.554	    0.5588	    0.5612	    0.5667	    0.5605	


==> Trunc_10_9/Alg1/K2/100Trunc_0_3_K2_utility_10_9.txt <==
    Slots	 Utility1	 Utility2	 Utility3	 Utility4	Utility5	SumUtility

9.99464e+06	    0.5629	    0.5537	    0.5598	    0.5626	    0.5665	    0.5611	
1.9981e+07	    0.5629	     0.554	    0.5608	    0.5618	    0.5664	    0.5612	
2.99984e+07	    0.5623	    0.5542	    0.5606	    0.5619	     0.567	    0.5612	
4.00012e+07	    0.5625	    0.5542	    0.5605	    0.5615	    0.5673	    0.5612	
5.0005e+07	    0.5623	    0.5544	    0.5604	    0.5616	    0.5673	    0.5612	
6.00177e+07	    0.5624	    0.5545	    0.5603	    0.5617	    0.5672	    0.5612	
7.00376e+07	    0.5623	    0.5546	    0.5604	    0.5615	    0.5674	    0.5612	
8.00008e+07	    0.5623	    0.5546	    0.5602	    0.5616	    0.5675	    0.5612	
9.00025e+07	    0.5624	    0.5545	    0.5602	    0.5616	    0.5675	    0.5612	
9.99905e+07	    0.5623	    0.5543	    0.5602	    0.5618	    0.5676	    0.5613	
1.10039e+08	    0.5623	    0.5544	    0.5601	    0.5618	    0.5677	    0.5613	
1.20052e+08	    0.5624	    0.5544	      0.56	    0.5619	    0.5677	    0.5613	
1.30035e+08	    0.5624	    0.5544	    0.5601	    0.5618	    0.5677	    0.5613	
1.40049e+08	    0.5624	    0.5544	    0.5601	    0.5618	    0.5676	    0.5613	
1.50095e+08	    0.5624	    0.5545	    0.5601	    0.5619	    0.5676	    0.5613	
1.60082e+08	    0.5623	    0.5545	    0.5601	    0.5619	    0.5677	    0.5613	
1.70061e+08	    0.5624	    0.5545	    0.5602	    0.5618	    0.5676	    0.5613	
1.80052e+08	    0.5624	    0.5545	    0.5601	    0.5618	    0.5676	    0.5613	
1.90106e+08	    0.5624	    0.5546	    0.5601	    0.5618	    0.5676	    0.5613	
2.00106e+08	    0.5625	    0.5546	    0.5601	    0.5619	    0.5675	    0.5613	
2.10088e+08	    0.5624	    0.5546	      0.56	    0.5619	    0.5676	    0.5613	
2.20036e+08	    0.5623	    0.5546	      0.56	     0.562	    0.5676	    0.5613	
2.30036e+08	    0.5623	    0.5546	      0.56	     0.562	    0.5676	    0.5613	
2.40042e+08	    0.5623	    0.5546	      0.56	     0.562	    0.5676	    0.5613	
2.50021e+08	    0.5623	    0.5546	      0.56	     0.562	    0.5676	    0.5613	
2.60016e+08	    0.5623	    0.5546	      0.56	     0.562	    0.5676	    0.5613	
2.70038e+08	    0.5624	    0.5545	      0.56	     0.562	    0.5676	    0.5613	
2.80021e+08	    0.5624	    0.5545	      0.56	     0.562	    0.5676	    0.5613	
2.90073e+08	    0.5624	    0.5546	      0.56	    0.5619	    0.5676	    0.5613	
3.00041e+08	    0.5624	    0.5545	      0.56	    0.5619	    0.5676	    0.5613	
3.10032e+08	    0.5624	    0.5545	      0.56	    0.5619	    0.5677	    0.5613	
3.20021e+08	    0.5623	    0.5546	      0.56	    0.5619	    0.5676	    0.5613	
3.30011e+08	    0.5623	    0.5546	      0.56	    0.5619	    0.5676	    0.5613	
3.40013e+08	    0.5623	    0.5546	      0.56	    0.5619	    0.5677	    0.5613	
3.50008e+08	    0.5623	    0.5546	      0.56	    0.5619	    0.5676	    0.5613	
3.60007e+08	    0.5623	    0.5546	    0.5601	    0.5619	    0.5676	    0.5613	
3.7003e+08	    0.5623	    0.5545	    0.5601	    0.5619	    0.5676	    0.5613	
3.80059e+08	    0.5622	    0.5546	      0.56	     0.562	    0.5676	    0.5613	
3.90079e+08	    0.5622	    0.5546	      0.56	     0.562	    0.5676	    0.5613	
4.00022e+08	    0.5623	    0.5545	      0.56	     0.562	    0.5676	    0.5613	
4.10056e+08	    0.5623	    0.5545	      0.56	     0.562	    0.5676	    0.5613	
4.20077e+08	    0.5623	    0.5545	      0.56	     0.562	    0.5676	    0.5613	
4.30068e+08	    0.5623	    0.5545	      0.56	     0.562	    0.5676	    0.5613	
4.40133e+08	    0.5623	    0.5545	      0.56	     0.562	    0.5676	    0.5613	
4.50199e+08	    0.5623	    0.5545	      0.56	     0.562	    0.5677	    0.5613	
4.60203e+08	    0.5623	    0.5545	      0.56	    0.5619	    0.5677	    0.5613	
4.70184e+08	    0.5623	    0.5545	      0.56	    0.5619	    0.5677	    0.5613	
4.80207e+08	    0.5623	    0.5545	    0.5599	     0.562	    0.5677	    0.5613	
4.90176e+08	    0.5623	    0.5545	    0.5599	     0.562	    0.5677	    0.5613	
5.00192e+08	    0.5623	    0.5545	    0.5599	     0.562	    0.5677	    0.5613	
5.10193e+08	    0.5623	    0.5545	    0.5599	     0.562	    0.5676	    0.5613	
5.20182e+08	    0.5623	    0.5545	    0.5599	     0.562	    0.5676	    0.5613	
5.30169e+08	    0.5623	    0.5545	      0.56	     0.562	    0.5676	    0.5613	
5.40139e+08	    0.5624	    0.5545	    0.5599	     0.562	    0.5677	    0.5613	
5.50147e+08	    0.5624	    0.5545	    0.5599	     0.562	    0.5677	    0.5613	
5.60109e+08	    0.5624	    0.5544	    0.5599	     0.562	    0.5677	    0.5613	
5.70111e+08	    0.5624	    0.5545	    0.5599	     0.562	    0.5677	    0.5613	
5.80118e+08	    0.5624	    0.5545	    0.5599	     0.562	    0.5677	    0.5613	
5.90077e+08	    0.5624	    0.5545	    0.5599	     0.562	    0.5677	    0.5613	
6.00093e+08	    0.5624	    0.5545	    0.5599	     0.562	    0.5677	    0.5613	
6.10086e+08	    0.5624	    0.5545	    0.5599	     0.562	    0.5677	    0.5613	
6.20077e+08	    0.5624	    0.5545	    0.5599	     0.562	    0.5677	    0.5613	
6.3009e+08	    0.5624	    0.5545	    0.5599	     0.562	    0.5676	    0.5613	
6.40086e+08	    0.5624	    0.5544	    0.5599	     0.562	    0.5677	    0.5613	
6.50078e+08	    0.5624	    0.5544	    0.5599	     0.562	    0.5677	    0.5613	
6.60073e+08	    0.5624	    0.5544	      0.56	     0.562	    0.5677	    0.5613	
6.70051e+08	    0.5624	    0.5545	      0.56	     0.562	    0.5676	    0.5613	
6.80068e+08	    0.5624	    0.5544	      0.56	     0.562	    0.5676	    0.5613	
6.90058e+08	    0.5624	    0.5544	      0.56	     0.562	    0.5676	    0.5613	
7.00049e+08	    0.5624	    0.5545	    0.5599	     0.562	    0.5676	    0.5613	
7.10057e+08	    0.5624	    0.5545	      0.56	     0.562	    0.5676	    0.5613	
7.20089e+08	    0.5624	    0.5545	      0.56	     0.562	    0.5676	    0.5613	
7.30097e+08	    0.5624	    0.5545	      0.56	     0.562	    0.5676	    0.5613	
7.40128e+08	    0.5624	    0.5545	      0.56	     0.562	    0.5676	    0.5613	
7.50127e+08	    0.5624	    0.5545	      0.56	     0.562	    0.5676	    0.5613	
7.60156e+08	    0.5624	    0.5545	      0.56	     0.562	    0.5676	    0.5613	
7.70168e+08	    0.5624	    0.5545	    0.5599	     0.562	    0.5676	    0.5613	
7.80176e+08	    0.5624	    0.5545	    0.5599	     0.562	    0.5676	    0.5613	
7.90196e+08	    0.5624	    0.5545	      0.56	     0.562	    0.5676	    0.5613	
8.00173e+08	    0.5624	    0.5545	    0.5599	    0.5621	    0.5676	    0.5613	
8.10157e+08	    0.5624	    0.5545	    0.5599	    0.5621	    0.5676	    0.5613	
8.20153e+08	    0.5624	    0.5545	    0.5599	    0.5621	    0.5676	    0.5613	
8.30139e+08	    0.5624	    0.5545	    0.5599	    0.5621	    0.5676	    0.5613	
8.40107e+08	    0.5624	    0.5545	    0.5599	    0.5621	    0.5676	    0.5613	
 8.501e+08	    0.5624	    0.5545	    0.5599	    0.5621	    0.5676	    0.5613	
8.60105e+08	    0.5624	    0.5545	    0.5599	    0.5621	    0.5676	    0.5613	
8.70087e+08	    0.5624	    0.5545	    0.5599	    0.5621	    0.5676	    0.5613	
8.80056e+08	    0.5624	    0.5545	    0.5599	    0.5621	    0.5676	    0.5613	
8.90083e+08	    0.5624	    0.5545	    0.5599	    0.5621	    0.5676	    0.5613	
9.00095e+08	    0.5624	    0.5545	    0.5599	    0.5621	    0.5676	    0.5613	
9.10078e+08	    0.5624	    0.5545	    0.5599	     0.562	    0.5676	    0.5613	
9.2009e+08	    0.5624	    0.5545	    0.5599	     0.562	    0.5676	    0.5613	
9.30023e+08	    0.5624	    0.5545	    0.5599	     0.562	    0.5676	    0.5613	
9.3998e+08	    0.5624	    0.5545	    0.5599	     0.562	    0.5676	    0.5613	
9.49978e+08	    0.5624	    0.5545	    0.5599	     0.562	    0.5676	    0.5613	
9.5999e+08	    0.5624	    0.5545	    0.5599	     0.562	    0.5676	    0.5613	
9.69983e+08	    0.5624	    0.5545	    0.5599	     0.562	    0.5676	    0.5613	
9.79983e+08	    0.5624	    0.5545	    0.5599	     0.562	    0.5676	    0.5613	
9.89982e+08	    0.5624	    0.5545	    0.5599	     0.562	    0.5676	    0.5613	
9.99992e+08	    0.5624	    0.5545	    0.5599	     0.562	    0.5676	    0.5613	


==> Trunc_10_9/Alg2/100TruncExactAlg2.txt <==
    Slots	 Utility1	 Utility2	 Utility3	 Utility4	Utility5	SumUtility

        99	    0.5688	    0.5669	    0.5707	    0.5725	     0.561	     0.568	
       199	    0.5688	    0.5652	    0.5679	     0.575	    0.5632	     0.568	
       299	    0.5692	    0.5671	    0.5681	    0.5726	    0.5636	    0.5681	
       399	    0.5681	     0.566	    0.5691	    0.5728	    0.5643	    0.5681	
       499	    0.5687	    0.5661	    0.5689	    0.5729	    0.5636	     0.568	
       599	    0.5684	    0.5661	    0.5692	    0.5725	    0.5639	     0.568	
       699	    0.5684	    0.5661	    0.5694	    0.5728	    0.5633	     0.568	
       799	     0.568	    0.5659	    0.5698	    0.5732	     0.563	     0.568	
       899	    0.5688	    0.5657	    0.5696	    0.5729	    0.5628	     0.568	
       999	    0.5685	    0.5656	    0.5695	    0.5732	     0.563	     0.568	
      1099	    0.5685	    0.5659	    0.5696	    0.5729	    0.5628	    0.5679	
      1199	    0.5686	    0.5657	    0.5695	    0.5731	    0.5628	    0.5679	
      1299	     0.569	    0.5655	    0.5696	    0.5731	    0.5625	    0.5679	
      1399	    0.5688	    0.5654	    0.5697	    0.5728	    0.5629	    0.5679	
      1499	    0.5687	    0.5653	    0.5696	    0.5733	    0.5625	    0.5679	
      1599	     0.569	    0.5654	    0.5696	    0.5731	    0.5624	    0.5679	
      1699	    0.5691	    0.5653	    0.5697	    0.5731	    0.5623	    0.5679	
      1799	     0.569	    0.5653	    0.5697	    0.5731	    0.5624	    0.5679	
      1899	    0.5689	    0.5653	    0.5697	    0.5731	    0.5623	    0.5679	
      1999	    0.5689	    0.5653	    0.5698	    0.5731	    0.5624	    0.5679	
      2099	     0.569	    0.5652	    0.5697	     0.573	    0.5624	    0.5679	
      2199	    0.5691	    0.5653	    0.5697	    0.5732	    0.5622	    0.5679	
      2299	    0.5689	    0.5654	    0.5696	    0.5733	    0.5622	    0.5679	
      2399	    0.5691	    0.5652	    0.5697	    0.5731	    0.5623	    0.5679	
      2499	    0.5689	    0.5652	    0.5697	    0.5734	    0.5622	    0.5679	
      2599	     0.569	    0.5652	    0.5697	    0.5733	    0.5621	    0.5679	
      2699	    0.5691	    0.5652	    0.5696	    0.5732	    0.5622	    0.5679	
      2799	     0.569	    0.5652	    0.5696	    0.5733	    0.5622	    0.5679	
      2899	    0.5691	    0.5651	    0.5698	    0.5732	    0.5621	    0.5679	
      2999	     0.569	    0.5652	    0.5696	    0.5733	    0.5622	    0.5679	
      3099	    0.5691	    0.5652	    0.5696	    0.5732	    0.5621	    0.5679	
      3199	     0.569	    0.5652	    0.5696	    0.5734	    0.5621	    0.5679	
      3299	    0.5692	    0.5651	    0.5697	    0.5733	     0.562	    0.5679	
      3399	    0.5692	    0.5653	    0.5696	    0.5733	     0.562	    0.5679	
      3499	    0.5692	    0.5652	    0.5696	    0.5733	    0.5621	    0.5679	
      3599	    0.5692	    0.5652	    0.5696	    0.5733	     0.562	    0.5679	
      3699	    0.5691	    0.5651	    0.5697	    0.5733	     0.562	    0.5679	
      3799	    0.5692	    0.5651	    0.5697	    0.5732	    0.5619	    0.5679	
      3899	    0.5692	    0.5651	    0.5697	    0.5732	    0.5621	    0.5679	
      3999	    0.5692	    0.5651	    0.5696	    0.5734	    0.5619	    0.5678	
      4099	    0.5692	    0.5651	    0.5696	    0.5734	    0.5619	    0.5679	
      4199	    0.5692	    0.5651	    0.5696	    0.5734	    0.5619	    0.5678	
      4299	    0.5691	    0.5652	    0.5697	    0.5734	    0.5619	    0.5678	
      4399	    0.5691	    0.5652	    0.5696	    0.5734	    0.5619	    0.5678	
      4499	    0.5692	    0.5652	    0.5696	    0.5733	    0.5619	    0.5678	
      4599	    0.5691	    0.5651	    0.5696	    0.5734	     0.562	    0.5678	
      4699	    0.5692	    0.5651	    0.5697	    0.5733	    0.5619	    0.5678	
      4799	    0.5692	    0.5651	    0.5696	    0.5733	    0.5619	    0.5678	
      4899	    0.5692	    0.5651	    0.5696	    0.5733	    0.5619	    0.5678	
      4999	    0.5691	    0.5651	    0.5697	    0.5734	    0.5619	    0.5678	
      5099	    0.5692	    0.5651	    0.5696	    0.5734	    0.5618	    0.5678	
      5199	    0.5692	    0.5651	    0.5697	    0.5733	    0.5619	    0.5678	
      5299	    0.5693	    0.5651	    0.5696	    0.5734	    0.5619	    0.5678	
      5399	    0.5692	    0.5652	    0.5696	    0.5733	    0.5619	    0.5678	
      5499	    0.5692	    0.5651	    0.5697	    0.5733	    0.5619	    0.5678	
      5599	    0.5692	    0.5651	    0.5697	    0.5733	    0.5619	    0.5678	
      5699	    0.5692	    0.5651	    0.5697	    0.5734	    0.5619	    0.5678	
      5799	    0.5691	    0.5651	    0.5697	    0.5734	    0.5619	    0.5678	
      5899	    0.5692	    0.5651	    0.5697	    0.5733	    0.5618	    0.5678	
      5999	    0.5692	    0.5651	    0.5696	    0.5734	    0.5618	    0.5678	
      6099	    0.5692	    0.5651	    0.5697	    0.5734	    0.5618	    0.5678	
      6199	    0.5692	    0.5651	    0.5696	    0.5734	    0.5618	    0.5678	
      6299	    0.5693	    0.5651	    0.5696	    0.5734	    0.5618	    0.5678	
      6399	    0.5692	    0.5651	    0.5696	    0.5734	    0.5619	    0.5678	
      6499	    0.5692	    0.5651	    0.5696	    0.5733	    0.5619	    0.5678	
      6599	    0.5692	    0.5651	    0.5697	    0.5734	    0.5619	    0.5678	
      6699	    0.5692	    0.5651	    0.5696	    0.5734	    0.5618	    0.5678	
      6799	    0.5693	    0.5651	    0.5696	    0.5734	    0.5618	    0.5678	
      6899	    0.5693	    0.5651	    0.5696	    0.5734	    0.5618	    0.5678	
      6999	    0.5692	    0.5651	    0.5697	    0.5733	    0.5618	    0.5678	
      7099	    0.5692	    0.5651	    0.5697	    0.5734	    0.5618	    0.5678	
      7199	    0.5692	    0.5651	    0.5697	    0.5734	    0.5618	    0.5678	
      7299	    0.5692	    0.5651	    0.5697	    0.5734	    0.5618	    0.5678	
      7399	    0.5692	    0.5651	    0.5697	    0.5733	    0.5618	    0.5678	
      7499	    0.5692	    0.5651	    0.5696	    0.5734	    0.5618	    0.5678	
      7599	    0.5693	    0.5651	    0.5696	    0.5734	    0.5618	    0.5678	
      7699	    0.5693	    0.5651	    0.5697	    0.5734	    0.5618	    0.5678	
      7799	    0.5693	    0.5651	    0.5696	    0.5733	    0.5618	    0.5678	
      7899	    0.5692	    0.5651	    0.5697	    0.5734	    0.5618	    0.5678	
      7999	    0.5693	    0.5651	    0.5696	    0.5734	    0.5618	    0.5678	
      8099	    0.5693	    0.5651	    0.5697	    0.5734	    0.5618	    0.5678	
      8199	    0.5692	    0.5651	    0.5696	    0.5734	    0.5618	    0.5678	
      8299	    0.5692	    0.5651	    0.5696	    0.5734	    0.5618	    0.5678	
      8399	    0.5693	    0.5651	    0.5696	    0.5734	    0.5618	    0.5678	
      8499	    0.5693	    0.5651	    0.5697	    0.5734	    0.5618	    0.5678	
      8599	    0.5693	    0.5651	    0.5696	    0.5734	    0.5618	    0.5678	
      8699	    0.5693	    0.5651	    0.5696	    0.5734	    0.5618	    0.5678	
      8799	    0.5693	    0.5651	    0.5697	    0.5734	    0.5618	    0.5678	
      8899	    0.5693	     0.565	    0.5697	    0.5734	    0.5618	    0.5678	
      8999	    0.5692	    0.5651	    0.5697	    0.5734	    0.5618	    0.5678	
      9099	    0.5693	    0.5651	    0.5697	    0.5734	    0.5618	    0.5678	
      9199	    0.5693	    0.5651	    0.5697	    0.5734	    0.5618	    0.5678	
      9299	    0.5692	     0.565	    0.5697	    0.5734	    0.5618	    0.5678	
      9399	    0.5693	    0.5651	    0.5697	    0.5734	    0.5617	    0.5678	
      9499	    0.5693	    0.5651	    0.5697	    0.5734	    0.5618	    0.5678	
      9599	    0.5693	    0.5651	    0.5697	    0.5734	    0.5618	    0.5678	
      9699	    0.5693	     0.565	    0.5697	    0.5734	    0.5617	    0.5678	
      9799	    0.5692	    0.5651	    0.5696	    0.5734	    0.5618	    0.5678	
      9899	    0.5693	     0.565	    0.5697	    0.5734	    0.5618	    0.5678	
      9999	    0.5693	    0.5651	    0.5696	    0.5734	    0.5618	    0.5678	


==> Trunc_10_9/Alg2/ExactgradAlg2_9.txt <==
    Slots	 Utility1	 Utility2	 Utility3	 Utility4	 Utility5	SumUtility
     1e+07    0.5702	    0.5676	    0.5696	    0.5677	    0.5703	    0.5691	
     2e+07    0.5702	    0.5676	    0.5696	    0.5678	    0.5703	    0.5691	
     3e+07    0.5702	    0.5676	    0.5696	    0.5678	    0.5703	    0.5691	
     4e+07    0.5702	    0.5676	    0.5696	    0.5678	    0.5703	    0.5691	
     5e+07    0.5702	    0.5676	    0.5696	    0.5678	    0.5703	    0.5691	
     6e+07    0.5702	    0.5676	    0.5696	    0.5678	    0.5703	    0.5691	
     7e+07    0.5702	    0.5676	    0.5696	    0.5678	    0.5703	    0.5691	
     8e+07    0.5702	    0.5676	    0.5696	    0.5678	    0.5703	    0.5691	
     9e+07    0.5702	    0.5676	    0.5696	    0.5678	    0.5703	    0.5691	
     1e+08    0.5702	    0.5676	    0.5696	    0.5678	    0.5703	    0.5691	
   1.1e+08    0.5702	    0.5676	    0.5696	    0.5678	    0.5703	    0.5691	
   1.2e+08    0.5702	    0.5676	    0.5696	    0.5678	    0.5703	    0.5691	
   1.3e+08    0.5702	    0.5676	    0.5696	    0.5678	    0.5703	    0.5691	
   1.4e+08    0.5702	    0.5676	    0.5696	    0.5678	    0.5703	    0.5691	
   1.5e+08    0.5702	    0.5676	    0.5696	    0.5678	    0.5703	    0.5691	
   1.6e+08    0.5702	    0.5676	    0.5696	    0.5678	    0.5703	    0.5691	
   1.7e+08    0.5702	    0.5676	    0.5696	    0.5678	    0.5703	    0.5691	
   1.8e+08    0.5702	    0.5676	    0.5696	    0.5678	    0.5703	    0.5691	
   1.9e+08    0.5702	    0.5676	    0.5696	    0.5678	    0.5703	    0.5691	
     2e+08    0.5702	    0.5676	    0.5696	    0.5678	    0.5703	    0.5691	
   2.1e+08    0.5702	    0.5676	    0.5696	    0.5678	    0.5703	    0.5691	
   2.2e+08    0.5702	    0.5676	    0.5696	    0.5678	    0.5703	    0.5691	
   2.3e+08    0.5702	    0.5676	    0.5696	    0.5678	    0.5703	    0.5691	
   2.4e+08    0.5702	    0.5676	    0.5696	    0.5678	    0.5703	    0.5691	
   2.5e+08    0.5702	    0.5676	    0.5696	    0.5678	    0.5703	    0.5691	
   2.6e+08    0.5702	    0.5676	    0.5696	    0.5678	    0.5703	    0.5691	
   2.7e+08    0.5702	    0.5676	    0.5696	    0.5678	    0.5703	    0.5691	
   2.8e+08    0.5702	    0.5676	    0.5696	    0.5678	    0.5703	    0.5691	
   2.9e+08    0.5702	    0.5676	    0.5696	    0.5678	    0.5703	    0.5691	
     3e+08    0.5702	    0.5676	    0.5696	    0.5678	    0.5703	    0.5691	
   3.1e+08    0.5702	    0.5676	    0.5696	    0.5678	    0.5703	    0.5691	
   3.2e+08    0.5702	    0.5676	    0.5696	    0.5678	    0.5703	    0.5691	
   3.3e+08    0.5702	    0.5676	    0.5696	    0.5678	    0.5703	    0.5691	
   3.4e+08    0.5702	    0.5676	    0.5696	    0.5678	    0.5703	    0.5691	
   3.5e+08    0.5702	    0.5676	    0.5696	    0.5678	    0.5703	    0.5691	
   3.6e+08    0.5702	    0.5676	    0.5696	    0.5678	    0.5703	    0.5691	
   3.7e+08    0.5702	    0.5676	    0.5696	    0.5678	    0.5703	    0.5691	
   3.8e+08    0.5702	    0.5676	    0.5696	    0.5678	    0.5703	    0.5691	
   3.9e+08    0.5702	    0.5676	    0.5696	    0.5678	    0.5703	    0.5691	
     4e+08    0.5702	    0.5676	    0.5696	    0.5678	    0.5703	    0.5691	
   4.1e+08    0.5702	    0.5676	    0.5696	    0.5678	    0.5703	    0.5691	
   4.2e+08    0.5702	    0.5676	    0.5696	    0.5678	    0.5703	    0.5691	
   4.3e+08    0.5702	    0.5676	    0.5696	    0.5678	    0.5703	    0.5691	
   4.4e+08    0.5702	    0.5676	    0.5696	    0.5678	    0.5703	    0.5691	
   4.5e+08    0.5702	    0.5676	    0.5696	    0.5678	    0.5703	    0.5691	
   4.6e+08    0.5702	    0.5676	    0.5696	    0.5678	    0.5703	    0.5691	
   4.7e+08    0.5702	    0.5676	    0.5696	    0.5678	    0.5703	    0.5691	
   4.8e+08    0.5702	    0.5676	    0.5696	    0.5678	    0.5703	    0.5691	
   4.9e+08    0.5702	    0.5676	    0.5696	    0.5678	    0.5703	    0.5691	
     5e+08    0.5702	    0.5676	    0.5696	    0.5678	    0.5703	    0.5691	
   5.1e+08    0.5702	    0.5676	    0.5696	    0.5678	    0.5703	    0.5691	
   5.2e+08    0.5702	    0.5676	    0.5696	    0.5678	    0.5703	    0.5691	
   5.3e+08    0.5702	    0.5676	    0.5696	    0.5678	    0.5703	    0.5691	
   5.4e+08    0.5702	    0.5676	    0.5696	    0.5678	    0.5703	    0.5691	
   5.5e+08    0.5702	    0.5676	    0.5696	    0.5678	    0.5703	    0.5691	
   5.6e+08    0.5702	    0.5676	    0.5696	    0.5678	    0.5703	    0.5691	
   5.7e+08    0.5702	    0.5676	    0.5696	    0.5678	    0.5703	    0.5691	
   5.8e+08    0.5702	    0.5676	    0.5696	    0.5678	    0.5703	    0.5691	
   5.9e+08    0.5702	    0.5676	    0.5696	    0.5678	    0.5703	    0.5691	
     6e+08    0.5702	    0.5676	    0.5696	    0.5678	    0.5703	    0.5691	
   6.1e+08    0.5702	    0.5676	    0.5696	    0.5678	    0.5703	    0.5691	
   6.2e+08    0.5702	    0.5676	    0.5696	    0.5678	    0.5703	    0.5691	
   6.3e+08    0.5702	    0.5676	    0.5696	    0.5678	    0.5703	    0.5691	
   6.4e+08    0.5702	    0.5676	    0.5696	    0.5678	    0.5703	    0.5691	
   6.5e+08    0.5702	    0.5676	    0.5696	    0.5678	    0.5703	    0.5691	
   6.6e+08    0.5702	    0.5676	    0.5696	    0.5678	    0.5703	    0.5691	
   6.7e+08    0.5702	    0.5676	    0.5696	    0.5678	    0.5703	    0.5691	
   6.8e+08    0.5702	    0.5676	    0.5696	    0.5678	    0.5703	    0.5691	
   6.9e+08    0.5702	    0.5676	    0.5696	    0.5678	    0.5703	    0.5691	
     7e+08    0.5702	    0.5676	    0.5696	    0.5678	    0.5703	    0.5691	
   7.1e+08    0.5702	    0.5676	    0.5696	    0.5678	    0.5703	    0.5691	
   7.2e+08    0.5702	    0.5676	    0.5696	    0.5678	    0.5703	    0.5691	
   7.3e+08    0.5702	    0.5676	    0.5696	    0.5678	    0.5703	    0.5691	
   7.4e+08    0.5702	    0.5676	    0.5696	    0.5678	    0.5703	    0.5691	
   7.5e+08    0.5702	    0.5676	    0.5696	    0.5678	    0.5703	    0.5691	
   7.6e+08    0.5702	    0.5676	    0.5696	    0.5678	    0.5703	    0.5691	
   7.7e+08    0.5702	    0.5676	    0.5696	    0.5678	    0.5703	    0.5691	
   7.8e+08    0.5702	    0.5676	    0.5696	    0.5678	    0.5703	    0.5691	
   7.9e+08    0.5702	    0.5676	    0.5696	    0.5678	    0.5703	    0.5691	
     8e+08    0.5702	    0.5676	    0.5696	    0.5678	    0.5703	    0.5691	
   8.1e+08    0.5702	    0.5676	    0.5696	    0.5678	    0.5703	    0.5691	
   8.2e+08    0.5702	    0.5676	    0.5696	    0.5678	    0.5703	    0.5691	
   8.3e+08    0.5702	    0.5676	    0.5696	    0.5678	    0.5703	    0.5691	
   8.4e+08    0.5702	    0.5676	    0.5696	    0.5678	    0.5703	    0.5691	
   8.5e+08    0.5702	    0.5676	    0.5696	    0.5678	    0.5703	    0.5691	
   8.6e+08    0.5702	    0.5676	    0.5696	    0.5678	    0.5703	    0.5691	
   8.7e+08    0.5702	    0.5676	    0.5696	    0.5678	    0.5703	    0.5691	
   8.8e+08    0.5702	    0.5676	    0.5696	    0.5678	    0.5703	    0.5691	
   8.9e+08    0.5702	    0.5676	    0.5696	    0.5678	    0.5703	    0.5691	
     9e+08    0.5702	    0.5676	    0.5696	    0.5678	    0.5703	    0.5691	
   9.1e+08    0.5702	    0.5676	    0.5696	    0.5678	    0.5703	    0.5691	
   9.2e+08    0.5702	    0.5676	    0.5696	    0.5678	    0.5703	    0.5691	
   9.3e+08    0.5702	    0.5676	    0.5696	    0.5678	    0.5703	    0.5691	
   9.4e+08    0.5702	    0.5676	    0.5696	    0.5678	    0.5703	    0.5691	
   9.5e+08    0.5702	    0.5676	    0.5696	    0.5678	    0.5703	    0.5691	
   9.6e+08    0.5702	    0.5676	    0.5696	    0.5678	    0.5703	    0.5691	
   9.7e+08    0.5702	    0.5676	    0.5696	    0.5678	    0.5703	    0.5691	
   9.8e+08    0.5702	    0.5676	    0.5696	    0.5678	    0.5703	    0.5691	
   9.9e+08    0.5702	    0.5676	    0.5696	    0.5678	    0.5703	    0.5691	
     1e+09    0.5702	    0.5676	    0.5696	    0.5678	    0.5703	    0.5691	


==> Trunc_10_9/Alg2/K2/100Trunc_0_05_K2_utility_10_9.txt <==
    Slots	 Utility1	 Utility2	 Utility3	 Utility4	Utility5	SumUtility

7.44392e+06	    0.5127	    0.5147	    0.5603	    0.5459	    0.5359	    0.5339	
1.83482e+07	    0.5507	    0.5352	    0.5442	     0.524	    0.5673	    0.5443	
2.71487e+07	    0.5725	    0.5431	    0.5356	     0.527	    0.5515	     0.546	
3.46166e+07	     0.569	    0.5411	    0.5424	    0.5396	    0.5491	    0.5482	
4.35281e+07	    0.5643	    0.5367	    0.5472	    0.5411	    0.5393	    0.5457	
5.60519e+07	    0.5568	    0.5445	    0.5437	    0.5458	    0.5539	     0.549	
6.68777e+07	     0.557	    0.5471	    0.5447	    0.5496	    0.5517	      0.55	
7.45978e+07	    0.5541	    0.5491	    0.5433	    0.5479	    0.5555	      0.55	
8.36855e+07	    0.5537	     0.549	    0.5429	    0.5503	    0.5556	    0.5503	
9.17028e+07	    0.5521	    0.5463	    0.5424	    0.5456	    0.5587	     0.549	
9.80542e+07	    0.5552	    0.5455	    0.5403	    0.5467	    0.5587	    0.5493	
1.06429e+08	    0.5543	    0.5511	    0.5413	    0.5473	    0.5574	    0.5503	
1.10168e+08	    0.5542	    0.5522	    0.5401	    0.5467	    0.5575	    0.5501	
1.2257e+08	    0.5548	    0.5496	    0.5427	    0.5483	     0.558	    0.5507	
1.32989e+08	    0.5564	     0.547	    0.5456	    0.5493	    0.5567	     0.551	
1.45621e+08	     0.553	    0.5474	    0.5492	    0.5478	    0.5597	    0.5514	
1.5954e+08	    0.5553	    0.5493	    0.5468	    0.5494	    0.5554	    0.5512	
1.68642e+08	    0.5565	    0.5483	      0.55	    0.5492	    0.5542	    0.5517	
1.79701e+08	    0.5568	    0.5441	    0.5479	    0.5533	    0.5519	    0.5508	
1.88907e+08	    0.5563	    0.5458	    0.5469	    0.5551	    0.5505	    0.5509	
1.96943e+08	    0.5564	     0.546	    0.5474	    0.5538	    0.5521	    0.5511	
2.11681e+08	    0.5564	     0.544	     0.546	    0.5533	    0.5515	    0.5502	
2.24431e+08	    0.5572	    0.5458	    0.5431	    0.5529	     0.552	    0.5502	
2.35011e+08	    0.5552	    0.5451	    0.5462	      0.55	    0.5517	    0.5496	
2.48724e+08	    0.5535	    0.5458	    0.5443	    0.5511	     0.552	    0.5494	
2.57099e+08	    0.5545	     0.544	    0.5449	    0.5514	    0.5512	    0.5492	
2.63278e+08	     0.555	    0.5435	    0.5442	    0.5507	    0.5513	    0.5489	
2.76572e+08	    0.5557	    0.5446	    0.5421	    0.5503	    0.5527	    0.5491	
2.83872e+08	    0.5552	    0.5448	    0.5427	    0.5497	    0.5523	    0.5489	
2.90865e+08	    0.5544	    0.5457	    0.5426	    0.5499	    0.5524	     0.549	
2.97615e+08	    0.5545	     0.545	    0.5426	    0.5502	    0.5519	    0.5489	
3.04299e+08	    0.5534	    0.5449	    0.5428	    0.5507	    0.5524	    0.5489	
3.1673e+08	     0.554	    0.5436	    0.5438	    0.5499	    0.5503	    0.5483	
3.25578e+08	    0.5533	    0.5426	    0.5433	    0.5493	    0.5515	     0.548	
3.34293e+08	    0.5537	    0.5415	     0.543	    0.5492	    0.5521	    0.5479	
3.45005e+08	     0.554	    0.5426	     0.544	     0.548	    0.5519	    0.5481	
3.56099e+08	    0.5533	    0.5442	    0.5451	    0.5475	    0.5526	    0.5485	
3.65596e+08	    0.5531	    0.5433	    0.5466	    0.5475	    0.5535	    0.5488	
3.78334e+08	    0.5534	    0.5422	    0.5476	    0.5469	    0.5534	    0.5487	
3.94236e+08	    0.5539	    0.5412	    0.5476	    0.5446	    0.5525	     0.548	
4.02702e+08	    0.5543	    0.5413	    0.5475	    0.5442	    0.5526	     0.548	
4.16687e+08	    0.5552	     0.541	    0.5461	    0.5448	    0.5549	    0.5484	
4.30347e+08	    0.5551	    0.5432	    0.5463	    0.5445	    0.5545	    0.5487	
4.38271e+08	    0.5551	    0.5434	    0.5457	    0.5453	    0.5546	    0.5488	
4.53147e+08	    0.5552	    0.5437	    0.5454	    0.5462	     0.555	    0.5491	
4.63374e+08	    0.5547	    0.5433	    0.5456	    0.5465	    0.5548	     0.549	
4.73197e+08	    0.5556	    0.5429	    0.5453	    0.5463	    0.5557	    0.5492	
4.84775e+08	    0.5561	    0.5416	    0.5453	    0.5454	    0.5573	    0.5492	
4.94452e+08	    0.5562	    0.5421	    0.5443	    0.5457	    0.5577	    0.5492	
5.03966e+08	    0.5563	    0.5423	    0.5439	    0.5461	    0.5573	    0.5492	
5.1483e+08	    0.5559	    0.5428	    0.5436	    0.5453	    0.5569	    0.5489	
5.2394e+08	     0.556	    0.5423	     0.543	    0.5462	    0.5562	    0.5487	
5.31682e+08	    0.5561	    0.5421	    0.5434	    0.5458	     0.556	    0.5487	
5.41437e+08	    0.5564	    0.5423	    0.5436	    0.5452	     0.556	    0.5487	
5.47811e+08	    0.5571	     0.542	    0.5436	    0.5448	    0.5554	    0.5486	
5.58536e+08	    0.5579	    0.5421	    0.5439	    0.5447	    0.5555	    0.5488	
5.66332e+08	    0.5574	     0.542	    0.5435	    0.5447	    0.5564	    0.5488	
5.73358e+08	    0.5578	    0.5418	    0.5438	    0.5446	    0.5559	    0.5488	
5.81698e+08	    0.5578	    0.5419	     0.544	    0.5442	    0.5559	    0.5488	
5.91994e+08	    0.5575	    0.5433	    0.5437	    0.5446	     0.556	     0.549	
6.06224e+08	    0.5576	    0.5441	    0.5444	    0.5443	    0.5557	    0.5492	
6.14147e+08	    0.5576	    0.5443	    0.5445	    0.5445	    0.5557	    0.5493	
6.21478e+08	    0.5574	    0.5441	    0.5453	    0.5439	    0.5561	    0.5494	
6.3307e+08	    0.5571	    0.5443	    0.5459	     0.545	    0.5552	    0.5495	
6.40027e+08	     0.557	    0.5451	    0.5462	    0.5442	    0.5546	    0.5494	
6.5206e+08	    0.5568	    0.5453	    0.5464	    0.5448	    0.5541	    0.5495	
6.62159e+08	     0.556	    0.5453	    0.5463	    0.5457	    0.5539	    0.5494	
6.74808e+08	    0.5558	    0.5455	    0.5459	     0.546	    0.5536	    0.5494	
6.8852e+08	    0.5561	    0.5447	    0.5459	    0.5459	    0.5538	    0.5493	
6.97177e+08	    0.5559	    0.5442	    0.5458	    0.5462	    0.5533	    0.5491	
7.07477e+08	    0.5557	    0.5434	    0.5455	    0.5464	    0.5535	    0.5489	
7.17753e+08	    0.5557	     0.543	    0.5454	    0.5472	    0.5537	     0.549	
7.2652e+08	    0.5561	    0.5426	    0.5456	    0.5471	    0.5532	    0.5489	
7.36174e+08	     0.556	    0.5424	    0.5453	    0.5472	    0.5543	     0.549	
7.43486e+08	     0.556	    0.5426	    0.5453	    0.5468	    0.5542	     0.549	
7.55829e+08	    0.5561	    0.5426	    0.5453	     0.547	    0.5538	     0.549	
7.69367e+08	    0.5563	    0.5421	    0.5456	     0.547	    0.5541	     0.549	
7.7806e+08	    0.5563	     0.542	    0.5461	    0.5471	     0.554	    0.5491	
7.86995e+08	     0.556	    0.5424	    0.5465	     0.547	    0.5541	    0.5492	
7.98329e+08	    0.5552	    0.5424	    0.5463	    0.5473	    0.5544	    0.5492	
8.11393e+08	     0.555	    0.5434	    0.5458	    0.5475	    0.5548	    0.5493	
8.21758e+08	    0.5547	    0.5434	    0.5462	    0.5473	    0.5547	    0.5493	
8.31427e+08	    0.5548	     0.543	    0.5466	    0.5472	    0.5553	    0.5494	
8.38312e+08	    0.5554	    0.5426	     0.547	    0.5472	     0.555	    0.5494	
8.46714e+08	    0.5552	    0.5431	    0.5468	     0.547	    0.5548	    0.5494	
8.57393e+08	     0.555	    0.5425	    0.5476	    0.5475	    0.5543	    0.5494	
8.67999e+08	    0.5547	    0.5427	    0.5473	    0.5474	    0.5548	    0.5494	
 8.775e+08	    0.5544	    0.5425	    0.5471	    0.5475	    0.5544	    0.5492	
8.90997e+08	    0.5549	    0.5426	     0.547	    0.5474	    0.5544	    0.5493	
8.9897e+08	    0.5545	     0.543	    0.5468	    0.5472	    0.5549	    0.5493	
9.08544e+08	    0.5548	    0.5425	    0.5461	     0.547	    0.5551	    0.5491	
9.18227e+08	    0.5549	    0.5426	    0.5462	    0.5472	    0.5547	    0.5491	
9.26447e+08	    0.5552	    0.5426	    0.5459	    0.5476	    0.5542	    0.5491	
9.41465e+08	    0.5555	    0.5421	    0.5452	    0.5476	    0.5547	     0.549	
9.51892e+08	    0.5554	    0.5423	    0.5454	    0.5477	    0.5548	    0.5492	
9.61321e+08	    0.5552	    0.5421	    0.5453	    0.5481	    0.5549	    0.5491	
9.66913e+08	    0.5549	    0.5421	    0.5454	    0.5483	    0.5549	    0.5491	
9.74113e+08	    0.5551	    0.5424	    0.5455	    0.5483	    0.5545	    0.5491	
9.85581e+08	    0.5546	    0.5421	    0.5457	    0.5479	     0.554	    0.5489	
9.9313e+08	    0.5549	     0.542	     0.546	    0.5478	    0.5538	    0.5489	


==> Trunc_10_9/Alg2/K2/100Trunc_0_15_K2_utility_10_9.txt <==
    Slots	 Utility1	 Utility2	 Utility3	 Utility4	Utility5	SumUtility

1.00724e+07	    0.5561	    0.5429	     0.534	    0.5459	    0.5574	    0.5473	
1.99936e+07	    0.5527	    0.5413	    0.5382	    0.5461	    0.5569	    0.5471	
2.99643e+07	    0.5525	    0.5419	    0.5391	    0.5465	    0.5553	     0.547	
3.97902e+07	    0.5521	    0.5419	    0.5391	    0.5454	    0.5558	    0.5469	
4.9635e+07	    0.5517	    0.5406	    0.5398	    0.5458	    0.5553	    0.5467	
5.9496e+07	    0.5518	    0.5404	    0.5401	    0.5462	    0.5548	    0.5466	
6.93778e+07	    0.5523	    0.5405	    0.5401	    0.5465	    0.5541	    0.5467	
7.92462e+07	     0.552	     0.541	      0.54	     0.547	     0.554	    0.5468	
8.91926e+07	    0.5518	    0.5408	    0.5401	     0.547	     0.554	    0.5467	
9.92525e+07	    0.5516	    0.5407	    0.5399	    0.5467	    0.5544	    0.5467	
1.09175e+08	    0.5514	    0.5407	      0.54	    0.5466	    0.5544	    0.5466	
1.19291e+08	    0.5514	     0.541	      0.54	    0.5466	    0.5543	    0.5467	
1.29565e+08	    0.5516	    0.5408	    0.5401	    0.5466	    0.5545	    0.5467	
1.39363e+08	    0.5515	    0.5409	    0.5401	    0.5469	    0.5544	    0.5468	
1.49422e+08	    0.5514	    0.5409	    0.5405	    0.5473	    0.5541	    0.5468	
1.59302e+08	    0.5513	     0.541	    0.5406	    0.5475	     0.554	    0.5469	
1.69688e+08	    0.5511	    0.5411	    0.5406	    0.5474	    0.5541	    0.5469	
1.79674e+08	     0.551	    0.5412	    0.5407	    0.5473	     0.554	    0.5469	
1.89722e+08	     0.551	     0.541	    0.5407	    0.5475	    0.5541	    0.5469	
1.99774e+08	     0.551	     0.541	    0.5407	    0.5475	    0.5539	    0.5468	
2.09601e+08	     0.551	    0.5411	    0.5409	    0.5474	    0.5539	    0.5468	
2.19605e+08	    0.5509	    0.5409	     0.541	    0.5476	    0.5538	    0.5468	
2.29503e+08	     0.551	    0.5409	     0.541	    0.5473	    0.5538	    0.5468	
2.39472e+08	     0.551	    0.5409	     0.541	    0.5473	    0.5539	    0.5468	
2.49238e+08	     0.551	    0.5409	    0.5411	    0.5473	     0.554	    0.5468	
2.59031e+08	     0.551	    0.5409	     0.541	    0.5472	    0.5542	    0.5469	
 2.691e+08	    0.5509	    0.5408	    0.5409	    0.5472	    0.5544	    0.5468	
2.7906e+08	     0.551	    0.5409	    0.5409	    0.5472	    0.5543	    0.5469	
2.88762e+08	     0.551	    0.5409	    0.5408	    0.5473	    0.5544	    0.5469	
2.98763e+08	    0.5512	    0.5411	    0.5407	    0.5474	    0.5545	     0.547	
3.08707e+08	    0.5512	     0.541	    0.5407	    0.5475	    0.5545	     0.547	
3.18648e+08	    0.5511	     0.541	    0.5407	    0.5475	    0.5546	     0.547	
3.28739e+08	    0.5511	    0.5409	     0.541	    0.5475	    0.5545	     0.547	
3.38595e+08	    0.5511	     0.541	     0.541	    0.5474	    0.5545	     0.547	
3.48808e+08	     0.551	    0.5412	     0.541	    0.5474	    0.5545	     0.547	
3.58514e+08	    0.5509	    0.5412	    0.5411	    0.5472	    0.5545	     0.547	
3.68507e+08	    0.5509	    0.5411	    0.5411	    0.5472	    0.5544	     0.547	
3.78312e+08	    0.5509	    0.5411	    0.5411	    0.5472	    0.5544	    0.5469	
3.8823e+08	     0.551	    0.5411	     0.541	    0.5471	    0.5544	    0.5469	
3.98302e+08	     0.551	     0.541	     0.541	    0.5471	    0.5544	    0.5469	
4.08428e+08	     0.551	     0.541	     0.541	    0.5471	    0.5543	    0.5469	
4.18501e+08	     0.551	    0.5411	     0.541	     0.547	    0.5543	    0.5469	
4.28827e+08	     0.551	    0.5411	     0.541	     0.547	    0.5543	    0.5469	
4.38742e+08	     0.551	     0.541	    0.5411	    0.5469	    0.5543	    0.5469	
4.48858e+08	     0.551	     0.541	    0.5411	     0.547	    0.5543	    0.5469	
4.58985e+08	    0.5511	    0.5409	    0.5411	    0.5469	    0.5544	    0.5469	
4.68943e+08	    0.5511	     0.541	    0.5411	    0.5469	    0.5544	    0.5469	
4.78669e+08	     0.551	     0.541	    0.5411	     0.547	    0.5544	    0.5469	
4.88652e+08	    0.5511	    0.5409	    0.5411	    0.5469	    0.5545	    0.5469	
4.98682e+08	    0.5511	    0.5409	    0.5411	    0.5469	    0.5545	    0.5469	
5.08873e+08	    0.5511	    0.5409	    0.5411	     0.547	    0.5545	    0.5469	
5.18804e+08	    0.5511	     0.541	    0.5411	     0.547	    0.5546	     0.547	
5.28709e+08	    0.5511	     0.541	    0.5412	     0.547	    0.5545	    0.5469	
5.38706e+08	    0.5511	     0.541	    0.5412	    0.5469	    0.5546	     0.547	
5.48694e+08	     0.551	     0.541	    0.5411	     0.547	    0.5545	    0.5469	
5.58685e+08	     0.551	    0.5411	    0.5411	     0.547	    0.5544	    0.5469	
5.68926e+08	     0.551	    0.5411	     0.541	     0.547	    0.5545	    0.5469	
5.79207e+08	     0.551	     0.541	     0.541	     0.547	    0.5544	    0.5469	
5.89308e+08	    0.5509	    0.5411	    0.5411	     0.547	    0.5544	    0.5469	
5.99381e+08	    0.5509	    0.5411	    0.5411	     0.547	    0.5544	    0.5469	
6.09281e+08	    0.5508	    0.5411	    0.5411	    0.5471	    0.5544	    0.5469	
6.19091e+08	    0.5508	     0.541	    0.5411	    0.5471	    0.5544	    0.5469	
6.29113e+08	    0.5508	    0.5411	    0.5412	    0.5472	    0.5544	    0.5469	
6.39303e+08	    0.5508	    0.5411	    0.5411	    0.5472	    0.5544	    0.5469	
6.4928e+08	    0.5508	    0.5411	    0.5411	    0.5472	    0.5544	    0.5469	
6.59459e+08	    0.5508	    0.5411	    0.5412	    0.5472	    0.5544	    0.5469	
6.6945e+08	    0.5508	     0.541	    0.5411	    0.5472	    0.5544	    0.5469	
6.79312e+08	    0.5508	    0.5411	    0.5411	    0.5472	    0.5543	    0.5469	
6.89473e+08	    0.5508	    0.5411	     0.541	    0.5472	    0.5544	    0.5469	
6.99602e+08	    0.5508	    0.5412	     0.541	    0.5472	    0.5544	    0.5469	
7.09702e+08	    0.5508	    0.5412	     0.541	    0.5472	    0.5544	    0.5469	
7.19699e+08	    0.5508	    0.5412	     0.541	    0.5472	    0.5544	    0.5469	
7.29849e+08	    0.5509	    0.5412	     0.541	    0.5472	    0.5544	    0.5469	
7.39904e+08	    0.5509	    0.5412	     0.541	    0.5472	    0.5544	    0.5469	
7.5008e+08	    0.5509	    0.5412	     0.541	    0.5472	    0.5545	     0.547	
7.60072e+08	    0.5508	    0.5412	     0.541	    0.5473	    0.5544	    0.5469	
7.69946e+08	    0.5508	    0.5412	     0.541	    0.5473	    0.5544	    0.5469	
7.80116e+08	    0.5508	    0.5413	     0.541	    0.5473	    0.5544	    0.5469	
7.89909e+08	    0.5507	    0.5413	     0.541	    0.5473	    0.5543	    0.5469	
7.99896e+08	    0.5508	    0.5412	     0.541	    0.5472	    0.5544	    0.5469	
8.09912e+08	    0.5508	    0.5412	     0.541	    0.5473	    0.5544	    0.5469	
8.19906e+08	    0.5508	    0.5412	     0.541	    0.5473	    0.5544	    0.5469	
8.30047e+08	    0.5508	    0.5412	     0.541	    0.5472	    0.5544	    0.5469	
8.40288e+08	    0.5508	    0.5412	    0.5411	    0.5473	    0.5544	    0.5469	
8.5017e+08	    0.5508	    0.5412	    0.5411	    0.5472	    0.5544	    0.5469	
8.59863e+08	    0.5507	    0.5412	    0.5411	    0.5472	    0.5544	    0.5469	
8.69682e+08	    0.5507	    0.5412	    0.5411	    0.5472	    0.5543	    0.5469	
8.79651e+08	    0.5507	    0.5412	    0.5411	    0.5472	    0.5543	    0.5469	
8.8952e+08	    0.5507	    0.5412	    0.5411	    0.5472	    0.5543	    0.5469	
8.99679e+08	    0.5507	    0.5413	    0.5411	    0.5472	    0.5543	    0.5469	
9.09546e+08	    0.5507	    0.5413	    0.5411	    0.5472	    0.5543	    0.5469	
9.19708e+08	    0.5507	    0.5413	    0.5411	    0.5472	    0.5543	    0.5469	
9.29736e+08	    0.5507	    0.5413	    0.5411	    0.5472	    0.5543	    0.5469	
9.39644e+08	    0.5506	    0.5414	    0.5411	    0.5472	    0.5543	    0.5469	
9.49769e+08	    0.5506	    0.5414	    0.5411	    0.5471	    0.5543	    0.5469	
9.59706e+08	    0.5506	    0.5414	    0.5411	    0.5471	    0.5544	    0.5469	
9.69711e+08	    0.5506	    0.5414	    0.5411	    0.5471	    0.5544	    0.5469	
9.79728e+08	    0.5506	    0.5414	    0.5411	    0.5472	    0.5544	    0.5469	
 9.897e+08	    0.5506	    0.5414	    0.5411	    0.5472	    0.5544	    0.5469	
9.99763e+08	    0.5506	    0.5414	    0.5411	    0.5471	    0.5544	    0.5469	


==> Trunc_10_9/Alg2/K2/100Trunc_0_1_K2_utility_10_9.txt <==
    Slots	 Utility1	 Utility2	 Utility3	 Utility4	Utility5	SumUtility

9.58653e+06	    0.5515	    0.5442	    0.5314	    0.5467	    0.5661	     0.548	
1.97817e+07	    0.5481	    0.5471	    0.5355	    0.5446	    0.5589	    0.5468	
2.94624e+07	    0.5496	    0.5452	    0.5349	    0.5503	    0.5545	    0.5469	
3.95476e+07	    0.5469	    0.5447	    0.5421	    0.5488	     0.554	    0.5473	
4.95835e+07	    0.5478	    0.5447	    0.5423	    0.5495	    0.5539	    0.5477	
5.99736e+07	     0.548	    0.5448	    0.5423	    0.5504	     0.553	    0.5477	
7.04855e+07	    0.5501	    0.5423	    0.5418	    0.5513	    0.5526	    0.5476	
8.09405e+07	    0.5497	    0.5422	    0.5418	    0.5519	    0.5527	    0.5477	
9.10444e+07	    0.5489	    0.5427	    0.5422	    0.5513	    0.5523	    0.5475	
1.01101e+08	    0.5485	    0.5418	    0.5433	    0.5515	    0.5517	    0.5474	
1.11146e+08	    0.5492	    0.5425	    0.5427	    0.5504	    0.5514	    0.5473	
1.21152e+08	     0.549	     0.543	    0.5423	    0.5493	    0.5526	    0.5473	
1.31024e+08	    0.5492	    0.5429	    0.5423	    0.5497	    0.5527	    0.5474	
1.40572e+08	    0.5497	    0.5433	    0.5425	    0.5491	    0.5525	    0.5474	
1.5033e+08	    0.5495	    0.5424	    0.5425	     0.549	    0.5532	    0.5473	
1.60565e+08	    0.5487	    0.5426	    0.5428	    0.5487	     0.554	    0.5474	
1.70816e+08	    0.5485	     0.543	    0.5435	    0.5486	    0.5541	    0.5475	
1.80776e+08	    0.5487	    0.5423	    0.5432	     0.549	    0.5543	    0.5475	
1.90639e+08	    0.5484	     0.542	    0.5437	    0.5484	    0.5545	    0.5474	
2.01974e+08	    0.5481	    0.5421	    0.5435	    0.5489	    0.5549	    0.5475	
2.11562e+08	    0.5482	    0.5422	    0.5431	     0.549	     0.555	    0.5475	
2.21694e+08	    0.5481	    0.5418	    0.5433	    0.5488	    0.5547	    0.5473	
2.32054e+08	    0.5484	    0.5417	    0.5435	    0.5485	     0.555	    0.5474	
2.42122e+08	    0.5483	    0.5419	    0.5436	    0.5485	    0.5551	    0.5474	
2.51945e+08	    0.5481	     0.542	    0.5432	    0.5488	    0.5552	    0.5475	
2.61937e+08	    0.5482	    0.5421	    0.5432	    0.5484	    0.5553	    0.5474	
2.72137e+08	     0.548	    0.5419	    0.5431	    0.5487	    0.5552	    0.5474	
2.82007e+08	    0.5484	    0.5423	    0.5429	    0.5483	    0.5552	    0.5474	
2.92427e+08	    0.5488	    0.5423	    0.5429	    0.5483	    0.5553	    0.5475	
3.02611e+08	     0.549	    0.5422	    0.5427	    0.5484	    0.5554	    0.5475	
3.12713e+08	    0.5493	    0.5425	    0.5424	    0.5487	    0.5555	    0.5477	
3.23393e+08	     0.549	    0.5425	    0.5423	    0.5488	    0.5558	    0.5477	
3.33007e+08	     0.549	    0.5424	    0.5424	    0.5486	    0.5555	    0.5476	
3.42796e+08	     0.549	    0.5423	    0.5427	    0.5488	    0.5556	    0.5477	
3.52338e+08	     0.549	    0.5424	    0.5424	    0.5488	    0.5559	    0.5477	
3.62022e+08	    0.5491	    0.5425	    0.5421	    0.5489	    0.5559	    0.5477	
3.71539e+08	    0.5491	    0.5425	    0.5422	    0.5488	    0.5558	    0.5477	
3.81265e+08	    0.5494	    0.5423	    0.5424	    0.5489	    0.5559	    0.5478	
3.91472e+08	    0.5497	    0.5422	    0.5423	    0.5488	     0.556	    0.5478	
4.01714e+08	    0.5499	    0.5422	    0.5424	    0.5488	    0.5557	    0.5478	
4.12307e+08	    0.5499	    0.5422	    0.5424	    0.5488	    0.5557	    0.5478	
4.22594e+08	    0.5499	     0.542	    0.5424	    0.5488	    0.5557	    0.5478	
4.32818e+08	    0.5499	     0.542	    0.5426	    0.5487	    0.5555	    0.5477	
4.41766e+08	    0.5499	     0.542	    0.5425	    0.5488	    0.5554	    0.5477	
4.51542e+08	    0.5499	    0.5421	    0.5425	    0.5488	    0.5553	    0.5477	
4.62071e+08	    0.5498	    0.5422	    0.5422	    0.5489	    0.5556	    0.5477	
4.7225e+08	    0.5497	    0.5424	    0.5423	    0.5491	    0.5554	    0.5478	
4.82909e+08	    0.5497	    0.5422	    0.5422	    0.5491	    0.5554	    0.5477	
4.92748e+08	    0.5497	    0.5421	    0.5421	    0.5492	    0.5554	    0.5477	
5.0292e+08	    0.5496	    0.5423	    0.5421	    0.5492	    0.5553	    0.5477	
5.12938e+08	    0.5496	    0.5422	    0.5422	    0.5492	    0.5551	    0.5477	
5.23281e+08	    0.5494	    0.5423	    0.5422	    0.5493	    0.5551	    0.5477	
5.32981e+08	    0.5494	    0.5426	    0.5422	    0.5491	    0.5551	    0.5477	
5.42901e+08	    0.5494	    0.5425	    0.5423	    0.5491	    0.5551	    0.5477	
5.53183e+08	    0.5495	    0.5425	    0.5422	    0.5492	    0.5551	    0.5477	
5.63344e+08	    0.5495	    0.5424	    0.5424	    0.5492	     0.555	    0.5477	
5.72932e+08	    0.5496	    0.5424	    0.5424	    0.5491	    0.5552	    0.5477	
5.82281e+08	    0.5498	    0.5423	    0.5423	    0.5491	    0.5551	    0.5477	
5.92465e+08	    0.5499	    0.5424	    0.5423	     0.549	     0.555	    0.5477	
6.02393e+08	    0.5499	    0.5425	    0.5424	     0.549	    0.5549	    0.5477	
6.12027e+08	      0.55	    0.5426	    0.5423	     0.549	    0.5549	    0.5478	
6.21429e+08	    0.5499	    0.5425	    0.5422	    0.5489	    0.5549	    0.5477	
6.31211e+08	      0.55	    0.5425	    0.5423	     0.549	    0.5549	    0.5477	
6.41675e+08	      0.55	    0.5425	    0.5423	    0.5489	    0.5548	    0.5477	
6.52456e+08	    0.5502	    0.5425	    0.5421	    0.5489	    0.5549	    0.5477	
6.62533e+08	    0.5502	    0.5425	    0.5421	    0.5489	    0.5549	    0.5477	
6.72587e+08	    0.5503	    0.5425	    0.5422	    0.5488	    0.5548	    0.5477	
6.8292e+08	    0.5504	    0.5425	    0.5421	    0.5488	    0.5549	    0.5478	
6.92956e+08	    0.5504	    0.5424	    0.5422	    0.5488	     0.555	    0.5478	
7.02137e+08	    0.5504	    0.5426	    0.5421	    0.5489	     0.555	    0.5478	
7.12265e+08	    0.5504	    0.5425	    0.5422	    0.5488	    0.5551	    0.5478	
7.21831e+08	    0.5503	    0.5424	    0.5423	    0.5488	     0.555	    0.5478	
7.31681e+08	    0.5504	    0.5423	    0.5423	    0.5488	     0.555	    0.5478	
7.42055e+08	    0.5506	    0.5423	    0.5425	    0.5486	    0.5549	    0.5478	
7.52745e+08	    0.5506	    0.5423	    0.5425	    0.5486	    0.5548	    0.5478	
7.62336e+08	    0.5507	    0.5423	    0.5425	    0.5486	    0.5548	    0.5478	
7.72588e+08	    0.5507	    0.5423	    0.5424	    0.5486	    0.5549	    0.5478	
7.8225e+08	    0.5509	    0.5424	    0.5424	    0.5486	    0.5547	    0.5478	
7.92091e+08	    0.5508	    0.5423	    0.5425	    0.5486	    0.5546	    0.5478	
8.01941e+08	    0.5509	    0.5422	    0.5426	    0.5485	    0.5546	    0.5478	
8.12154e+08	    0.5507	    0.5423	    0.5425	    0.5486	    0.5546	    0.5477	
8.21627e+08	    0.5507	    0.5423	    0.5425	    0.5486	    0.5546	    0.5477	
8.3174e+08	    0.5508	    0.5423	    0.5424	    0.5485	    0.5547	    0.5477	
8.41675e+08	    0.5508	    0.5422	    0.5425	    0.5485	    0.5548	    0.5477	
8.50865e+08	    0.5508	    0.5422	    0.5424	    0.5486	    0.5548	    0.5478	
8.61912e+08	    0.5509	    0.5421	    0.5424	    0.5485	    0.5549	    0.5477	
8.72232e+08	    0.5509	     0.542	    0.5425	    0.5485	    0.5549	    0.5478	
8.82554e+08	    0.5508	    0.5421	    0.5425	    0.5484	     0.555	    0.5478	
8.91786e+08	    0.5509	     0.542	    0.5425	    0.5484	     0.555	    0.5477	
9.01887e+08	    0.5508	    0.5419	    0.5425	    0.5486	     0.555	    0.5477	
9.12094e+08	    0.5507	    0.5419	    0.5424	    0.5486	     0.555	    0.5477	
9.22486e+08	    0.5506	    0.5419	    0.5424	    0.5487	    0.5551	    0.5477	
9.32142e+08	    0.5506	     0.542	    0.5424	    0.5487	     0.555	    0.5477	
9.41372e+08	    0.5507	    0.5419	    0.5425	    0.5487	     0.555	    0.5477	
9.50795e+08	    0.5507	    0.5419	    0.5426	    0.5487	     0.555	    0.5478	
9.60548e+08	    0.5507	    0.5419	    0.5426	    0.5487	    0.5551	    0.5478	
9.70674e+08	    0.5507	    0.5418	    0.5426	    0.5486	    0.5551	    0.5478	
9.80482e+08	    0.5506	    0.5419	    0.5427	    0.5486	    0.5551	    0.5478	
9.90122e+08	    0.5506	    0.5419	    0.5426	    0.5485	    0.5552	    0.5478	
1.00001e+09	    0.5506	    0.5419	    0.5427	    0.5485	    0.5551	    0.5478	


==> Trunc_10_9/Alg2/K2/100Trunc_0_25_K2_utility_10_9.txt <==
    Slots	 Utility1	 Utility2	 Utility3	 Utility4	Utility5	SumUtility

9.96043e+06	    0.5509	    0.5409	    0.5395	    0.5453	    0.5521	    0.5457	
1.99579e+07	    0.5503	    0.5407	    0.5398	    0.5454	    0.5522	    0.5457	
2.99996e+07	    0.5501	    0.5404	    0.5392	    0.5458	    0.5523	    0.5456	
4.00065e+07	    0.5505	    0.5399	    0.5391	    0.5457	    0.5531	    0.5457	
4.99711e+07	    0.5501	    0.5401	     0.539	    0.5459	    0.5532	    0.5457	
5.99446e+07	    0.5498	    0.5404	    0.5391	     0.546	    0.5531	    0.5457	
6.99714e+07	    0.5499	    0.5405	    0.5392	    0.5462	    0.5531	    0.5457	
7.9986e+07	    0.5498	    0.5405	    0.5391	    0.5462	    0.5532	    0.5458	
9.00337e+07	    0.5497	    0.5403	    0.5391	    0.5462	    0.5535	    0.5458	
1.00003e+08	    0.5497	    0.5402	    0.5392	    0.5462	    0.5535	    0.5457	
1.09931e+08	    0.5498	    0.5402	    0.5392	    0.5461	    0.5534	    0.5457	
1.19904e+08	    0.5497	    0.5403	    0.5392	    0.5461	    0.5534	    0.5457	
1.29966e+08	    0.5496	    0.5403	    0.5393	    0.5462	    0.5534	    0.5457	
1.39933e+08	    0.5495	    0.5402	    0.5394	    0.5462	    0.5535	    0.5457	
1.49883e+08	    0.5495	    0.5402	    0.5393	    0.5462	    0.5535	    0.5457	
1.59948e+08	    0.5495	    0.5403	    0.5393	    0.5461	    0.5536	    0.5457	
1.69913e+08	    0.5495	    0.5403	    0.5393	     0.546	    0.5536	    0.5457	
1.79991e+08	    0.5495	    0.5402	    0.5393	     0.546	    0.5535	    0.5457	
1.89892e+08	    0.5494	    0.5403	    0.5392	     0.546	    0.5536	    0.5457	
1.99877e+08	    0.5495	    0.5403	    0.5392	     0.546	    0.5536	    0.5457	
 2.099e+08	    0.5495	    0.5403	    0.5393	     0.546	    0.5536	    0.5457	
2.20005e+08	    0.5495	    0.5403	    0.5392	     0.546	    0.5536	    0.5457	
2.30009e+08	    0.5495	    0.5403	    0.5393	     0.546	    0.5536	    0.5457	
2.40025e+08	    0.5495	    0.5403	    0.5393	     0.546	    0.5536	    0.5457	
2.50049e+08	    0.5495	    0.5403	    0.5393	    0.5461	    0.5536	    0.5457	
2.60028e+08	    0.5495	    0.5403	    0.5394	     0.546	    0.5535	    0.5457	
2.70024e+08	    0.5494	    0.5403	    0.5393	    0.5461	    0.5535	    0.5457	
2.80067e+08	    0.5494	    0.5403	    0.5393	    0.5461	    0.5535	    0.5457	
2.90012e+08	    0.5494	    0.5403	    0.5393	    0.5461	    0.5535	    0.5457	
2.99981e+08	    0.5494	    0.5403	    0.5393	    0.5461	    0.5535	    0.5457	
3.10041e+08	    0.5493	    0.5403	    0.5393	    0.5461	    0.5535	    0.5457	
3.20085e+08	    0.5494	    0.5403	    0.5393	    0.5461	    0.5535	    0.5457	
3.3008e+08	    0.5494	    0.5403	    0.5393	    0.5461	    0.5535	    0.5457	
3.40043e+08	    0.5493	    0.5403	    0.5393	    0.5461	    0.5535	    0.5457	
3.50161e+08	    0.5493	    0.5403	    0.5394	    0.5461	    0.5535	    0.5457	
3.60223e+08	    0.5493	    0.5403	    0.5394	    0.5461	    0.5535	    0.5457	
3.70309e+08	    0.5493	    0.5403	    0.5394	    0.5461	    0.5535	    0.5457	
3.80225e+08	    0.5493	    0.5403	    0.5394	    0.5461	    0.5534	    0.5457	
3.90193e+08	    0.5493	    0.5403	    0.5394	    0.5461	    0.5535	    0.5457	
4.00204e+08	    0.5493	    0.5403	    0.5394	    0.5461	    0.5535	    0.5457	
4.1022e+08	    0.5493	    0.5402	    0.5394	    0.5461	    0.5535	    0.5457	
4.20186e+08	    0.5493	    0.5403	    0.5394	    0.5461	    0.5535	    0.5457	
4.30186e+08	    0.5493	    0.5403	    0.5394	    0.5461	    0.5535	    0.5457	
4.40257e+08	    0.5493	    0.5402	    0.5394	    0.5461	    0.5535	    0.5457	
4.50339e+08	    0.5493	    0.5402	    0.5394	    0.5461	    0.5535	    0.5457	
4.60381e+08	    0.5493	    0.5402	    0.5394	    0.5461	    0.5535	    0.5457	
4.70326e+08	    0.5493	    0.5402	    0.5394	    0.5461	    0.5535	    0.5457	
4.80373e+08	    0.5492	    0.5402	    0.5394	    0.5461	    0.5535	    0.5457	
4.90392e+08	    0.5492	    0.5402	    0.5394	    0.5461	    0.5535	    0.5457	
5.00464e+08	    0.5492	    0.5402	    0.5394	    0.5462	    0.5535	    0.5457	
5.10498e+08	    0.5492	    0.5402	    0.5393	    0.5462	    0.5535	    0.5457	
5.20535e+08	    0.5492	    0.5402	    0.5393	    0.5462	    0.5535	    0.5457	
5.30546e+08	    0.5492	    0.5402	    0.5394	    0.5462	    0.5534	    0.5457	
5.40516e+08	    0.5492	    0.5402	    0.5394	    0.5462	    0.5535	    0.5457	
5.50444e+08	    0.5492	    0.5402	    0.5394	    0.5462	    0.5535	    0.5457	
5.60432e+08	    0.5492	    0.5402	    0.5394	    0.5461	    0.5535	    0.5457	
5.70436e+08	    0.5492	    0.5402	    0.5394	    0.5461	    0.5535	    0.5457	
5.80385e+08	    0.5492	    0.5402	    0.5394	    0.5461	    0.5535	    0.5457	
5.90394e+08	    0.5492	    0.5402	    0.5394	    0.5461	    0.5534	    0.5457	
6.00317e+08	    0.5492	    0.5402	    0.5393	    0.5461	    0.5534	    0.5457	
6.10284e+08	    0.5492	    0.5402	    0.5394	    0.5461	    0.5534	    0.5457	
6.20246e+08	    0.5493	    0.5403	    0.5393	    0.5461	    0.5534	    0.5457	
6.30252e+08	    0.5493	    0.5403	    0.5394	    0.5461	    0.5534	    0.5457	
6.40198e+08	    0.5493	    0.5402	    0.5394	    0.5461	    0.5534	    0.5457	
6.50231e+08	    0.5493	    0.5402	    0.5394	    0.5461	    0.5534	    0.5457	
6.60206e+08	    0.5493	    0.5402	    0.5394	    0.5461	    0.5534	    0.5457	
6.70154e+08	    0.5493	    0.5402	    0.5394	    0.5461	    0.5534	    0.5457	
6.80044e+08	    0.5493	    0.5402	    0.5394	    0.5461	    0.5534	    0.5457	
6.90047e+08	    0.5493	    0.5402	    0.5394	    0.5461	    0.5534	    0.5457	
7.00017e+08	    0.5493	    0.5402	    0.5394	    0.5461	    0.5534	    0.5457	
7.10023e+08	    0.5493	    0.5402	    0.5394	    0.5461	    0.5534	    0.5457	
7.20011e+08	    0.5493	    0.5402	    0.5394	    0.5461	    0.5534	    0.5457	
7.30046e+08	    0.5493	    0.5402	    0.5394	    0.5461	    0.5534	    0.5457	
7.4002e+08	    0.5493	    0.5402	    0.5394	    0.5461	    0.5534	    0.5457	
7.5002e+08	    0.5493	    0.5402	    0.5394	    0.5461	    0.5534	    0.5457	
7.60003e+08	    0.5493	    0.5402	    0.5394	    0.5461	    0.5534	    0.5457	
7.69959e+08	    0.5493	    0.5403	    0.5394	    0.5461	    0.5534	    0.5457	
7.79945e+08	    0.5493	    0.5402	    0.5394	    0.5461	    0.5534	    0.5457	
7.89989e+08	    0.5494	    0.5402	    0.5394	    0.5461	    0.5534	    0.5457	
8.00015e+08	    0.5494	    0.5402	    0.5394	     0.546	    0.5534	    0.5457	
8.09929e+08	    0.5494	    0.5402	    0.5394	     0.546	    0.5534	    0.5457	
8.19881e+08	    0.5494	    0.5402	    0.5394	     0.546	    0.5534	    0.5457	
8.29947e+08	    0.5494	    0.5402	    0.5394	     0.546	    0.5534	    0.5457	
8.39906e+08	    0.5494	    0.5402	    0.5394	     0.546	    0.5534	    0.5457	
8.49907e+08	    0.5494	    0.5402	    0.5394	     0.546	    0.5534	    0.5457	
8.59864e+08	    0.5494	    0.5402	    0.5394	     0.546	    0.5534	    0.5457	
8.69954e+08	    0.5494	    0.5402	    0.5394	     0.546	    0.5534	    0.5457	
8.79982e+08	    0.5493	    0.5402	    0.5394	     0.546	    0.5534	    0.5457	
8.89974e+08	    0.5494	    0.5402	    0.5394	     0.546	    0.5534	    0.5457	
8.99956e+08	    0.5494	    0.5402	    0.5394	     0.546	    0.5534	    0.5457	
9.10031e+08	    0.5494	    0.5403	    0.5394	     0.546	    0.5534	    0.5457	
9.20064e+08	    0.5494	    0.5403	    0.5394	     0.546	    0.5534	    0.5457	
9.29989e+08	    0.5493	    0.5403	    0.5394	     0.546	    0.5534	    0.5457	
9.39993e+08	    0.5494	    0.5402	    0.5394	     0.546	    0.5534	    0.5457	
9.50047e+08	    0.5494	    0.5403	    0.5394	     0.546	    0.5534	    0.5457	
9.59979e+08	    0.5494	    0.5403	    0.5394	     0.546	    0.5534	    0.5457	
9.69918e+08	    0.5494	    0.5403	    0.5394	     0.546	    0.5534	    0.5457	
9.79891e+08	    0.5494	    0.5403	    0.5394	     0.546	    0.5534	    0.5457	
9.89929e+08	    0.5494	    0.5403	    0.5394	     0.546	    0.5534	    0.5457	
9.99984e+08	    0.5494	    0.5403	    0.5394	     0.546	    0.5534	    0.5457	


==> Trunc_10_9/Alg2/K2/100Trunc_0_2_K2_utility_10_9.txt <==
    Slots	 Utility1	 Utility2	 Utility3	 Utility4	Utility5	SumUtility

9.99445e+06	      0.55	    0.5419	    0.5385	    0.5469	     0.555	    0.5465	
2.02078e+07	    0.5511	    0.5408	    0.5389	    0.5475	    0.5543	    0.5465	
3.0191e+07	    0.5507	     0.541	    0.5392	    0.5477	    0.5543	    0.5466	
4.01347e+07	    0.5507	    0.5403	    0.5397	     0.547	    0.5546	    0.5465	
5.01585e+07	    0.5504	    0.5405	    0.5398	    0.5474	    0.5546	    0.5465	
6.02564e+07	    0.5501	    0.5406	    0.5399	    0.5473	    0.5545	    0.5465	
7.0225e+07	    0.5501	    0.5405	    0.5398	    0.5471	    0.5546	    0.5464	
8.02384e+07	    0.5498	    0.5405	    0.5399	     0.547	    0.5545	    0.5463	
9.0181e+07	    0.5498	    0.5409	    0.5395	     0.547	    0.5544	    0.5463	
1.00212e+08	    0.5498	    0.5408	    0.5393	    0.5473	    0.5544	    0.5463	
1.10047e+08	    0.5499	    0.5408	    0.5393	    0.5473	    0.5543	    0.5463	
1.20089e+08	    0.5498	    0.5409	    0.5392	    0.5476	    0.5541	    0.5463	
1.30052e+08	    0.5497	    0.5409	    0.5394	    0.5477	     0.554	    0.5463	
1.40062e+08	    0.5497	     0.541	    0.5395	    0.5475	    0.5541	    0.5463	
1.49952e+08	    0.5497	    0.5409	    0.5396	    0.5475	     0.554	    0.5463	
1.59956e+08	    0.5497	    0.5407	    0.5397	    0.5475	     0.554	    0.5463	
1.69962e+08	    0.5496	    0.5408	    0.5396	    0.5474	     0.554	    0.5463	
1.79979e+08	    0.5497	    0.5409	    0.5397	    0.5476	    0.5538	    0.5463	
1.90052e+08	    0.5497	    0.5409	    0.5397	    0.5475	    0.5538	    0.5463	
1.99945e+08	    0.5497	    0.5409	    0.5397	    0.5475	    0.5538	    0.5463	
2.0988e+08	    0.5497	    0.5409	    0.5396	    0.5474	    0.5539	    0.5463	
2.19998e+08	    0.5497	    0.5408	    0.5396	    0.5474	     0.554	    0.5463	
2.30036e+08	    0.5497	    0.5407	    0.5396	    0.5474	     0.554	    0.5463	
2.40036e+08	    0.5498	    0.5408	    0.5397	    0.5474	     0.554	    0.5463	
2.50128e+08	    0.5498	    0.5407	    0.5398	    0.5474	     0.554	    0.5463	
2.60129e+08	    0.5497	    0.5407	    0.5399	    0.5474	     0.554	    0.5463	
2.70065e+08	    0.5498	    0.5408	    0.5399	    0.5473	     0.554	    0.5464	
2.79971e+08	    0.5497	    0.5408	      0.54	    0.5473	    0.5539	    0.5464	
2.90084e+08	    0.5498	    0.5408	      0.54	    0.5473	    0.5539	    0.5464	
3.00057e+08	    0.5498	    0.5409	    0.5399	    0.5472	     0.554	    0.5464	
3.10047e+08	    0.5497	    0.5409	    0.5399	    0.5472	     0.554	    0.5464	
3.20077e+08	    0.5498	    0.5409	    0.5399	    0.5473	    0.5539	    0.5463	
3.30107e+08	    0.5497	    0.5409	    0.5399	    0.5473	    0.5539	    0.5463	
3.40095e+08	    0.5497	    0.5409	    0.5399	    0.5473	    0.5539	    0.5464	
3.50156e+08	    0.5498	    0.5409	    0.5399	    0.5473	    0.5539	    0.5463	
3.60155e+08	    0.5498	     0.541	    0.5398	    0.5473	    0.5539	    0.5463	
3.70192e+08	    0.5498	    0.5409	    0.5399	    0.5473	    0.5538	    0.5463	
3.80107e+08	    0.5498	    0.5409	      0.54	    0.5473	    0.5537	    0.5463	
3.90115e+08	    0.5498	    0.5408	    0.5399	    0.5474	    0.5537	    0.5463	
4.00076e+08	    0.5497	    0.5408	      0.54	    0.5473	    0.5537	    0.5463	
4.09906e+08	    0.5497	    0.5407	      0.54	    0.5474	    0.5537	    0.5463	
4.19836e+08	    0.5498	    0.5407	      0.54	    0.5474	    0.5537	    0.5463	
4.29892e+08	    0.5497	    0.5407	      0.54	    0.5474	    0.5537	    0.5463	
4.39881e+08	    0.5497	    0.5407	      0.54	    0.5474	    0.5537	    0.5463	
4.49897e+08	    0.5497	    0.5407	      0.54	    0.5474	    0.5538	    0.5463	
4.59827e+08	    0.5498	    0.5406	      0.54	    0.5474	    0.5538	    0.5463	
4.69842e+08	    0.5497	    0.5406	      0.54	    0.5474	    0.5538	    0.5463	
4.79767e+08	    0.5497	    0.5407	      0.54	    0.5474	    0.5538	    0.5463	
4.89907e+08	    0.5498	    0.5407	      0.54	    0.5473	    0.5538	    0.5463	
4.99898e+08	    0.5498	    0.5407	      0.54	    0.5473	    0.5538	    0.5463	
5.09772e+08	    0.5499	    0.5407	      0.54	    0.5473	    0.5538	    0.5463	
5.19833e+08	    0.5498	    0.5408	      0.54	    0.5472	    0.5538	    0.5463	
5.29812e+08	    0.5498	    0.5408	      0.54	    0.5472	    0.5538	    0.5463	
5.39732e+08	    0.5498	    0.5408	      0.54	    0.5472	    0.5539	    0.5463	
5.49697e+08	    0.5499	    0.5408	      0.54	    0.5472	    0.5538	    0.5463	
5.59697e+08	    0.5499	    0.5407	      0.54	    0.5472	    0.5538	    0.5463	
5.69745e+08	    0.5499	    0.5408	      0.54	    0.5472	    0.5538	    0.5463	
5.79699e+08	    0.5498	    0.5407	      0.54	    0.5472	    0.5538	    0.5463	
5.89775e+08	    0.5498	    0.5407	      0.54	    0.5471	    0.5539	    0.5463	
5.99738e+08	    0.5499	    0.5408	      0.54	    0.5472	    0.5539	    0.5463	
6.0975e+08	    0.5499	    0.5407	      0.54	    0.5472	    0.5539	    0.5463	
6.1981e+08	    0.5499	    0.5408	    0.5399	    0.5471	    0.5539	    0.5463	
6.29734e+08	    0.5499	    0.5408	      0.54	    0.5471	    0.5539	    0.5463	
6.39743e+08	    0.5499	    0.5408	      0.54	    0.5471	    0.5539	    0.5463	
6.49722e+08	    0.5499	    0.5408	    0.5399	    0.5471	     0.554	    0.5463	
6.59747e+08	    0.5499	    0.5408	    0.5399	    0.5471	     0.554	    0.5463	
6.69684e+08	    0.5499	    0.5408	      0.54	    0.5471	     0.554	    0.5463	
6.79823e+08	    0.5499	    0.5408	      0.54	    0.5471	     0.554	    0.5463	
6.89802e+08	    0.5499	    0.5408	      0.54	    0.5471	     0.554	    0.5463	
6.99672e+08	    0.5499	    0.5408	      0.54	     0.547	     0.554	    0.5463	
7.09509e+08	    0.5499	    0.5408	    0.5399	    0.5471	     0.554	    0.5463	
7.1956e+08	    0.5499	    0.5408	    0.5399	    0.5471	     0.554	    0.5463	
7.29598e+08	    0.5499	    0.5408	    0.5399	     0.547	     0.554	    0.5463	
7.39538e+08	    0.5499	    0.5408	    0.5399	    0.5471	    0.5539	    0.5463	
7.49546e+08	    0.5499	    0.5408	    0.5399	    0.5471	     0.554	    0.5463	
7.59588e+08	    0.5498	    0.5408	    0.5399	    0.5471	     0.554	    0.5463	
7.69639e+08	    0.5498	    0.5408	    0.5399	     0.547	     0.554	    0.5463	
7.79715e+08	    0.5498	    0.5408	    0.5399	     0.547	     0.554	    0.5463	
7.89697e+08	    0.5498	    0.5408	    0.5399	     0.547	     0.554	    0.5463	
7.99686e+08	    0.5498	    0.5408	    0.5399	     0.547	     0.554	    0.5463	
8.09773e+08	    0.5498	    0.5408	      0.54	     0.547	     0.554	    0.5463	
8.1983e+08	    0.5498	    0.5408	      0.54	     0.547	    0.5539	    0.5463	
8.29773e+08	    0.5499	    0.5408	      0.54	     0.547	     0.554	    0.5463	
8.3973e+08	    0.5499	    0.5408	      0.54	     0.547	    0.5539	    0.5463	
8.49568e+08	    0.5499	    0.5408	      0.54	     0.547	     0.554	    0.5463	
8.59582e+08	    0.5499	    0.5408	      0.54	    0.5469	     0.554	    0.5463	
8.69537e+08	    0.5499	    0.5408	      0.54	    0.5469	    0.5539	    0.5463	
8.79603e+08	    0.5499	    0.5408	      0.54	    0.5469	    0.5539	    0.5463	
8.8968e+08	    0.5499	    0.5408	    0.5399	    0.5469	    0.5539	    0.5463	
8.99742e+08	    0.5499	    0.5408	    0.5399	    0.5469	    0.5539	    0.5463	
9.09821e+08	    0.5499	    0.5408	    0.5399	    0.5469	    0.5539	    0.5463	
9.19798e+08	      0.55	    0.5408	    0.5399	    0.5469	    0.5539	    0.5463	
9.29915e+08	      0.55	    0.5408	    0.5399	    0.5469	    0.5539	    0.5463	
9.40041e+08	      0.55	    0.5408	      0.54	    0.5469	    0.5539	    0.5463	
9.49969e+08	      0.55	    0.5408	    0.5399	    0.5469	    0.5539	    0.5463	
9.60115e+08	      0.55	    0.5408	      0.54	    0.5469	    0.5539	    0.5463	
9.70089e+08	      0.55	    0.5408	      0.54	    0.5469	    0.5539	    0.5463	
9.80124e+08	      0.55	    0.5408	      0.54	    0.5469	    0.5539	    0.5463	
9.90083e+08	      0.55	    0.5408	      0.54	    0.5469	    0.5539	    0.5463	
9.99994e+08	      0.55	    0.5408	      0.54	    0.5469	    0.5538	    0.5463	


==> Trunc_10_9/Alg2/K2/100Trunc_0_35_K2_utility_10_9.txt <==
    Slots	 Utility1	 Utility2	 Utility3	 Utility4	Utility5	SumUtility

9.98674e+06	    0.5479	    0.5385	    0.5385	    0.5451	    0.5524	    0.5445	
1.99449e+07	    0.5479	    0.5389	    0.5387	    0.5445	    0.5524	    0.5445	
2.99734e+07	    0.5482	    0.5388	    0.5386	    0.5447	    0.5524	    0.5445	
3.99515e+07	    0.5482	    0.5388	    0.5383	    0.5448	    0.5525	    0.5445	
4.9972e+07	    0.5482	    0.5388	    0.5382	    0.5448	    0.5525	    0.5445	
5.9959e+07	    0.5481	     0.539	    0.5382	    0.5448	    0.5524	    0.5445	
6.99445e+07	    0.5481	    0.5388	    0.5382	    0.5449	    0.5524	    0.5445	
7.99385e+07	    0.5481	    0.5388	    0.5381	    0.5449	    0.5525	    0.5445	
8.99551e+07	    0.5481	    0.5389	    0.5381	    0.5449	    0.5524	    0.5445	
9.99756e+07	    0.5481	    0.5389	     0.538	    0.5448	    0.5523	    0.5444	
1.10004e+08	    0.5481	    0.5389	     0.538	    0.5448	    0.5522	    0.5444	
1.20041e+08	    0.5481	    0.5389	    0.5381	    0.5448	    0.5522	    0.5444	
1.30037e+08	     0.548	     0.539	     0.538	    0.5448	    0.5523	    0.5444	
1.40079e+08	    0.5481	     0.539	     0.538	    0.5449	    0.5523	    0.5445	
1.50076e+08	    0.5481	     0.539	     0.538	    0.5449	    0.5523	    0.5444	
1.6011e+08	    0.5481	     0.539	     0.538	    0.5449	    0.5523	    0.5445	
1.7008e+08	    0.5481	     0.539	     0.538	    0.5449	    0.5523	    0.5445	
1.80097e+08	    0.5481	     0.539	     0.538	    0.5449	    0.5523	    0.5445	
1.90112e+08	    0.5481	    0.5391	     0.538	    0.5449	    0.5523	    0.5445	
2.00114e+08	    0.5481	    0.5391	    0.5379	    0.5449	    0.5523	    0.5445	
2.1011e+08	    0.5481	    0.5391	     0.538	    0.5449	    0.5523	    0.5445	
2.20076e+08	    0.5481	    0.5391	     0.538	    0.5449	    0.5523	    0.5445	
2.30075e+08	    0.5482	    0.5391	     0.538	    0.5449	    0.5523	    0.5445	
2.40088e+08	    0.5482	    0.5391	     0.538	    0.5449	    0.5523	    0.5445	
2.50076e+08	    0.5482	    0.5391	     0.538	     0.545	    0.5522	    0.5445	
2.60084e+08	    0.5482	    0.5391	     0.538	    0.5449	    0.5522	    0.5445	
2.70078e+08	    0.5482	    0.5391	     0.538	    0.5449	    0.5522	    0.5445	
2.80117e+08	    0.5482	    0.5391	     0.538	    0.5449	    0.5522	    0.5445	
2.90088e+08	    0.5482	     0.539	     0.538	    0.5449	    0.5522	    0.5445	
3.00095e+08	    0.5482	    0.5391	     0.538	    0.5449	    0.5522	    0.5445	
3.10088e+08	    0.5482	    0.5391	     0.538	    0.5449	    0.5522	    0.5445	
3.20082e+08	    0.5482	    0.5391	     0.538	    0.5449	    0.5522	    0.5445	
3.30099e+08	    0.5482	    0.5391	     0.538	    0.5449	    0.5522	    0.5445	
3.40103e+08	    0.5482	    0.5391	     0.538	     0.545	    0.5522	    0.5445	
3.50074e+08	    0.5482	    0.5391	     0.538	    0.5449	    0.5522	    0.5445	
3.6006e+08	    0.5482	    0.5391	     0.538	    0.5449	    0.5522	    0.5445	
3.70067e+08	    0.5482	    0.5391	     0.538	     0.545	    0.5521	    0.5445	
3.80039e+08	    0.5482	    0.5391	     0.538	    0.5449	    0.5521	    0.5445	
3.90006e+08	    0.5482	    0.5391	     0.538	    0.5449	    0.5521	    0.5445	
4.00016e+08	    0.5482	    0.5391	     0.538	    0.5449	    0.5521	    0.5445	
4.10026e+08	    0.5482	    0.5391	     0.538	    0.5449	    0.5521	    0.5445	
4.20011e+08	    0.5482	    0.5391	     0.538	     0.545	    0.5521	    0.5445	
4.29997e+08	    0.5482	    0.5391	     0.538	     0.545	    0.5521	    0.5445	
4.39996e+08	    0.5481	    0.5391	     0.538	    0.5449	    0.5521	    0.5445	
4.50025e+08	    0.5482	    0.5391	     0.538	     0.545	    0.5521	    0.5445	
4.60027e+08	    0.5482	    0.5391	     0.538	     0.545	    0.5521	    0.5445	
4.70018e+08	    0.5482	    0.5391	     0.538	     0.545	    0.5521	    0.5445	
4.80002e+08	    0.5482	    0.5391	     0.538	     0.545	    0.5521	    0.5445	
4.90039e+08	    0.5482	    0.5391	     0.538	    0.5449	    0.5521	    0.5445	
5.00057e+08	    0.5482	    0.5391	     0.538	    0.5449	    0.5521	    0.5445	
5.10042e+08	    0.5482	    0.5391	     0.538	    0.5449	    0.5521	    0.5445	
5.20046e+08	    0.5482	    0.5391	     0.538	    0.5449	    0.5521	    0.5445	
5.30005e+08	    0.5482	    0.5391	     0.538	    0.5449	    0.5521	    0.5445	
5.40015e+08	    0.5482	    0.5391	     0.538	    0.5449	    0.5521	    0.5445	
5.49996e+08	    0.5482	    0.5391	     0.538	    0.5449	    0.5522	    0.5445	
5.60011e+08	    0.5482	    0.5391	     0.538	    0.5449	    0.5521	    0.5445	
   5.7e+08	    0.5482	    0.5391	     0.538	    0.5449	    0.5521	    0.5445	
5.79996e+08	    0.5482	    0.5392	     0.538	    0.5449	    0.5521	    0.5445	
5.89995e+08	    0.5482	    0.5392	     0.538	    0.5449	    0.5521	    0.5445	
6.00031e+08	    0.5482	    0.5392	     0.538	    0.5449	    0.5521	    0.5445	
6.10029e+08	    0.5482	    0.5392	     0.538	    0.5449	    0.5521	    0.5445	
6.20058e+08	    0.5482	    0.5392	     0.538	    0.5449	    0.5521	    0.5445	
6.30042e+08	    0.5482	    0.5391	     0.538	    0.5449	    0.5521	    0.5445	
6.40064e+08	    0.5482	    0.5391	     0.538	    0.5449	    0.5521	    0.5445	
 6.501e+08	    0.5482	    0.5391	     0.538	    0.5449	    0.5521	    0.5445	
6.60122e+08	    0.5482	    0.5391	     0.538	    0.5449	    0.5521	    0.5445	
6.70109e+08	    0.5482	    0.5391	     0.538	    0.5449	    0.5521	    0.5445	
6.8012e+08	    0.5482	    0.5391	     0.538	    0.5449	    0.5521	    0.5445	
6.90165e+08	    0.5481	    0.5391	     0.538	    0.5449	    0.5521	    0.5445	
7.00202e+08	    0.5481	    0.5391	     0.538	    0.5449	    0.5521	    0.5445	
 7.102e+08	    0.5481	    0.5391	     0.538	    0.5449	    0.5522	    0.5445	
7.20207e+08	    0.5482	    0.5391	     0.538	    0.5449	    0.5522	    0.5445	
7.30191e+08	    0.5481	    0.5391	     0.538	    0.5449	    0.5522	    0.5445	
7.40143e+08	    0.5481	    0.5391	     0.538	    0.5449	    0.5522	    0.5445	
7.50132e+08	    0.5481	    0.5391	     0.538	    0.5449	    0.5522	    0.5445	
7.60126e+08	    0.5481	    0.5391	     0.538	    0.5449	    0.5522	    0.5445	
7.70129e+08	    0.5481	    0.5391	     0.538	    0.5449	    0.5522	    0.5445	
7.8011e+08	    0.5481	    0.5391	     0.538	    0.5449	    0.5522	    0.5445	
7.90116e+08	    0.5481	    0.5391	     0.538	    0.5449	    0.5522	    0.5445	
8.00122e+08	    0.5481	    0.5391	     0.538	    0.5449	    0.5522	    0.5445	
8.10103e+08	    0.5481	    0.5391	     0.538	    0.5449	    0.5522	    0.5445	
8.20108e+08	    0.5481	    0.5391	     0.538	    0.5449	    0.5522	    0.5445	
8.30105e+08	    0.5481	    0.5391	     0.538	    0.5449	    0.5522	    0.5445	
8.40081e+08	    0.5481	    0.5391	     0.538	    0.5449	    0.5522	    0.5445	
8.50086e+08	    0.5481	    0.5391	     0.538	    0.5449	    0.5522	    0.5445	
8.60093e+08	    0.5481	    0.5391	     0.538	    0.5449	    0.5522	    0.5445	
 8.701e+08	    0.5481	    0.5391	     0.538	    0.5449	    0.5522	    0.5445	
8.80089e+08	    0.5481	    0.5391	     0.538	    0.5449	    0.5521	    0.5445	
8.90072e+08	    0.5481	    0.5391	     0.538	    0.5449	    0.5521	    0.5445	
9.00074e+08	    0.5481	    0.5391	     0.538	    0.5449	    0.5522	    0.5445	
9.1004e+08	    0.5481	    0.5391	     0.538	    0.5449	    0.5521	    0.5445	
9.20059e+08	    0.5481	    0.5391	     0.538	    0.5449	    0.5521	    0.5445	
9.3005e+08	    0.5481	    0.5391	     0.538	    0.5449	    0.5521	    0.5445	
9.40046e+08	    0.5481	    0.5391	     0.538	    0.5449	    0.5521	    0.5445	
9.50057e+08	    0.5481	    0.5391	     0.538	    0.5449	    0.5521	    0.5445	
9.60008e+08	    0.5481	    0.5391	     0.538	    0.5449	    0.5521	    0.5445	
9.70016e+08	    0.5481	    0.5391	     0.538	    0.5449	    0.5521	    0.5445	
9.79994e+08	    0.5481	    0.5391	     0.538	    0.5449	    0.5522	    0.5445	
9.89991e+08	    0.5481	    0.5391	     0.538	    0.5449	    0.5522	    0.5445	
9.99998e+08	    0.5481	    0.5391	     0.538	    0.5449	    0.5522	    0.5445	


==> Trunc_10_9/Alg2/K2/100Trunc_0_3_K2_utility_10_9.txt <==
    Slots	 Utility1	 Utility2	 Utility3	 Utility4	Utility5	SumUtility

9.98587e+06	    0.5485	      0.54	    0.5397	    0.5456	    0.5529	    0.5453	
1.99772e+07	    0.5486	    0.5398	    0.5394	    0.5453	    0.5522	    0.5451	
2.99894e+07	    0.5484	    0.5397	    0.5393	    0.5454	    0.5524	     0.545	
3.99848e+07	    0.5485	    0.5396	    0.5391	    0.5454	    0.5526	     0.545	
4.99722e+07	    0.5486	    0.5394	     0.539	    0.5452	    0.5528	     0.545	
5.99717e+07	    0.5487	    0.5395	     0.539	    0.5453	    0.5528	    0.5451	
6.99678e+07	    0.5488	    0.5396	     0.539	    0.5453	    0.5527	    0.5451	
7.99521e+07	    0.5487	    0.5396	     0.539	    0.5454	    0.5528	    0.5451	
8.99589e+07	    0.5487	    0.5396	     0.539	    0.5454	    0.5528	    0.5451	
9.99348e+07	    0.5487	    0.5396	     0.539	    0.5453	    0.5529	    0.5451	
1.09895e+08	    0.5487	    0.5395	     0.539	    0.5454	    0.5529	    0.5451	
1.19941e+08	    0.5488	    0.5395	     0.539	    0.5454	    0.5528	    0.5451	
1.29935e+08	    0.5488	    0.5396	     0.539	    0.5454	    0.5528	    0.5451	
1.39917e+08	    0.5487	    0.5397	    0.5389	    0.5454	    0.5528	    0.5451	
1.49924e+08	    0.5488	    0.5397	     0.539	    0.5454	    0.5529	    0.5451	
1.5996e+08	    0.5488	    0.5397	     0.539	    0.5454	    0.5528	    0.5451	
1.69955e+08	    0.5488	    0.5397	     0.539	    0.5454	    0.5528	    0.5451	
1.79943e+08	    0.5488	    0.5397	    0.5389	    0.5454	    0.5528	    0.5451	
1.89884e+08	    0.5488	    0.5397	    0.5389	    0.5454	    0.5528	    0.5451	
1.99831e+08	    0.5488	    0.5396	     0.539	    0.5454	    0.5528	    0.5451	
2.09844e+08	    0.5488	    0.5397	    0.5389	    0.5455	    0.5528	    0.5451	
2.19826e+08	    0.5488	    0.5397	    0.5389	    0.5455	    0.5528	    0.5451	
2.29782e+08	    0.5488	    0.5397	    0.5389	    0.5455	    0.5528	    0.5451	
 2.398e+08	    0.5488	    0.5397	    0.5389	    0.5454	    0.5528	    0.5451	
2.49816e+08	    0.5488	    0.5397	    0.5389	    0.5454	    0.5528	    0.5451	
2.59825e+08	    0.5488	    0.5397	     0.539	    0.5455	    0.5528	    0.5451	
2.69799e+08	    0.5488	    0.5397	    0.5389	    0.5455	    0.5528	    0.5451	
2.79824e+08	    0.5487	    0.5397	    0.5389	    0.5455	    0.5528	    0.5451	
2.89847e+08	    0.5487	    0.5397	    0.5389	    0.5455	    0.5527	    0.5451	
2.99876e+08	    0.5487	    0.5397	    0.5389	    0.5455	    0.5527	    0.5451	
3.09857e+08	    0.5488	    0.5397	    0.5389	    0.5455	    0.5527	    0.5451	
3.19833e+08	    0.5487	    0.5397	    0.5389	    0.5455	    0.5527	    0.5451	
3.29841e+08	    0.5487	    0.5397	    0.5389	    0.5455	    0.5528	    0.5451	
3.39808e+08	    0.5487	    0.5397	    0.5389	    0.5455	    0.5527	    0.5451	
3.49759e+08	    0.5487	    0.5397	    0.5389	    0.5455	    0.5527	    0.5451	
3.59801e+08	    0.5487	    0.5397	    0.5388	    0.5455	    0.5527	    0.5451	
3.69775e+08	    0.5487	    0.5397	    0.5388	    0.5456	    0.5527	    0.5451	
3.79771e+08	    0.5487	    0.5397	    0.5388	    0.5456	    0.5527	    0.5451	
3.89722e+08	    0.5487	    0.5397	    0.5388	    0.5455	    0.5527	    0.5451	
3.99724e+08	    0.5487	    0.5397	    0.5388	    0.5455	    0.5527	    0.5451	
 4.097e+08	    0.5488	    0.5397	    0.5388	    0.5455	    0.5527	    0.5451	
4.19677e+08	    0.5488	    0.5397	    0.5388	    0.5455	    0.5528	    0.5451	
4.29679e+08	    0.5487	    0.5396	    0.5388	    0.5456	    0.5528	    0.5451	
4.39645e+08	    0.5488	    0.5397	    0.5388	    0.5455	    0.5528	    0.5451	
4.49626e+08	    0.5488	    0.5396	    0.5388	    0.5456	    0.5528	    0.5451	
4.59677e+08	    0.5488	    0.5396	    0.5388	    0.5455	    0.5528	    0.5451	
4.69678e+08	    0.5487	    0.5397	    0.5388	    0.5455	    0.5528	    0.5451	
4.79694e+08	    0.5487	    0.5397	    0.5388	    0.5455	    0.5528	    0.5451	
4.8971e+08	    0.5487	    0.5397	    0.5388	    0.5456	    0.5528	    0.5451	
4.99739e+08	    0.5487	    0.5397	    0.5388	    0.5456	    0.5528	    0.5451	
5.09756e+08	    0.5487	    0.5397	    0.5388	    0.5456	    0.5528	    0.5451	
5.19738e+08	    0.5487	    0.5397	    0.5388	    0.5456	    0.5528	    0.5451	
5.29742e+08	    0.5487	    0.5397	    0.5388	    0.5456	    0.5528	    0.5451	
5.39743e+08	    0.5487	    0.5397	    0.5388	    0.5456	    0.5528	    0.5451	
5.49753e+08	    0.5487	    0.5397	    0.5389	    0.5456	    0.5528	    0.5451	
5.5979e+08	    0.5487	    0.5397	    0.5388	    0.5456	    0.5528	    0.5451	
5.69827e+08	    0.5487	    0.5397	    0.5388	    0.5456	    0.5528	    0.5451	
5.7986e+08	    0.5486	    0.5397	    0.5388	    0.5456	    0.5528	    0.5451	
5.89828e+08	    0.5486	    0.5397	    0.5388	    0.5456	    0.5528	    0.5451	
5.99842e+08	    0.5487	    0.5397	    0.5388	    0.5456	    0.5528	    0.5451	
6.0988e+08	    0.5486	    0.5397	    0.5388	    0.5456	    0.5528	    0.5451	
6.19911e+08	    0.5486	    0.5397	    0.5388	    0.5456	    0.5528	    0.5451	
6.29913e+08	    0.5486	    0.5397	    0.5388	    0.5456	    0.5528	    0.5451	
6.39914e+08	    0.5486	    0.5397	    0.5388	    0.5456	    0.5528	    0.5451	
6.49902e+08	    0.5486	    0.5397	    0.5388	    0.5456	    0.5528	    0.5451	
6.59902e+08	    0.5486	    0.5397	    0.5388	    0.5456	    0.5528	    0.5451	
 6.699e+08	    0.5486	    0.5397	    0.5388	    0.5455	    0.5528	    0.5451	
6.79924e+08	    0.5486	    0.5397	    0.5388	    0.5456	    0.5528	    0.5451	
6.89897e+08	    0.5486	    0.5397	    0.5388	    0.5455	    0.5528	    0.5451	
6.99914e+08	    0.5486	    0.5397	    0.5388	    0.5456	    0.5528	    0.5451	
7.09917e+08	    0.5486	    0.5397	    0.5388	    0.5456	    0.5528	    0.5451	
7.19918e+08	    0.5486	    0.5397	    0.5388	    0.5456	    0.5528	    0.5451	
7.29883e+08	    0.5486	    0.5397	    0.5388	    0.5456	    0.5528	    0.5451	
7.39868e+08	    0.5486	    0.5397	    0.5388	    0.5456	    0.5528	    0.5451	
7.49899e+08	    0.5486	    0.5397	    0.5388	    0.5456	    0.5528	    0.5451	
7.59941e+08	    0.5486	    0.5397	    0.5388	    0.5456	    0.5528	    0.5451	
7.69876e+08	    0.5486	    0.5397	    0.5388	    0.5456	    0.5528	    0.5451	
7.79825e+08	    0.5486	    0.5397	    0.5388	    0.5456	    0.5528	    0.5451	
7.89844e+08	    0.5486	    0.5397	    0.5388	    0.5456	    0.5528	    0.5451	
7.99875e+08	    0.5486	    0.5397	    0.5388	    0.5456	    0.5528	    0.5451	
8.09913e+08	    0.5486	    0.5397	    0.5388	    0.5456	    0.5528	    0.5451	
8.19944e+08	    0.5486	    0.5397	    0.5388	    0.5456	    0.5528	    0.5451	
8.29953e+08	    0.5486	    0.5397	    0.5388	    0.5456	    0.5528	    0.5451	
8.39971e+08	    0.5486	    0.5397	    0.5388	    0.5456	    0.5528	    0.5451	
8.50003e+08	    0.5486	    0.5397	    0.5388	    0.5456	    0.5528	    0.5451	
8.59976e+08	    0.5486	    0.5397	    0.5388	    0.5456	    0.5528	    0.5451	
8.69985e+08	    0.5486	    0.5397	    0.5388	    0.5456	    0.5528	    0.5451	
8.80014e+08	    0.5486	    0.5397	    0.5388	    0.5456	    0.5528	    0.5451	
8.9003e+08	    0.5486	    0.5397	    0.5388	    0.5456	    0.5528	    0.5451	
9.00022e+08	    0.5486	    0.5397	    0.5388	    0.5455	    0.5528	    0.5451	
9.10028e+08	    0.5486	    0.5397	    0.5388	    0.5456	    0.5528	    0.5451	
9.20002e+08	    0.5486	    0.5397	    0.5388	    0.5456	    0.5528	    0.5451	
9.30073e+08	    0.5486	    0.5397	    0.5388	    0.5456	    0.5528	    0.5451	
9.40037e+08	    0.5486	    0.5397	    0.5388	    0.5456	    0.5528	    0.5451	
9.50041e+08	    0.5486	    0.5397	    0.5387	    0.5456	    0.5528	    0.5451	
9.59991e+08	    0.5486	    0.5397	    0.5387	    0.5456	    0.5528	    0.5451	
9.69971e+08	    0.5486	    0.5397	    0.5387	    0.5456	    0.5529	    0.5451	
9.79994e+08	    0.5486	    0.5397	    0.5387	    0.5456	    0.5529	    0.5451	
9.89996e+08	    0.5486	    0.5397	    0.5388	    0.5456	    0.5529	    0.5451	
9.99993e+08	    0.5486	    0.5397	    0.5388	    0.5456	    0.5529	    0.5451	


==> Trunc_10_9/Alg3/100TruncExactAlg3.txt <==
    Slots	 Utility1	 Utility2	 Utility3	 Utility4	Utility5	SumUtility

        99	    0.5643	    0.5706	    0.5683	    0.5689	    0.5679	     0.568	
       199	    0.5636	    0.5698	    0.5677	    0.5702	    0.5686	     0.568	
       299	    0.5639	    0.5704	    0.5681	    0.5694	    0.5681	     0.568	
       399	     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
       499	    0.5639	    0.5701	    0.5681	    0.5696	    0.5683	     0.568	
       599	    0.5638	      0.57	     0.568	    0.5696	    0.5685	     0.568	
       699	     0.564	    0.5701	     0.568	    0.5694	    0.5684	     0.568	
       799	    0.5639	      0.57	    0.5679	    0.5697	    0.5685	     0.568	
       899	     0.564	    0.5702	     0.568	    0.5695	    0.5684	     0.568	
       999	     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
      1099	    0.5639	      0.57	     0.568	    0.5695	    0.5684	     0.568	
      1199	    0.5639	      0.57	     0.568	    0.5695	    0.5685	     0.568	
      1299	     0.564	    0.5701	     0.568	    0.5694	    0.5684	     0.568	
      1399	    0.5639	      0.57	    0.5679	    0.5696	    0.5685	     0.568	
      1499	     0.564	    0.5701	     0.568	    0.5695	    0.5684	     0.568	
      1599	     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
      1699	    0.5639	      0.57	     0.568	    0.5695	    0.5684	     0.568	
      1799	    0.5639	      0.57	     0.568	    0.5695	    0.5685	     0.568	
      1899	     0.564	    0.5701	     0.568	    0.5694	    0.5685	     0.568	
      1999	    0.5639	      0.57	     0.568	    0.5696	    0.5685	     0.568	
      2099	     0.564	    0.5701	     0.568	    0.5695	    0.5684	     0.568	
      2199	     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
      2299	     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
      2399	    0.5639	      0.57	     0.568	    0.5695	    0.5685	     0.568	
      2499	     0.564	    0.5701	     0.568	    0.5695	    0.5685	     0.568	
      2599	     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
      2699	     0.564	    0.5701	     0.568	    0.5695	    0.5684	     0.568	
      2799	     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
      2899	     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
      2999	    0.5639	      0.57	     0.568	    0.5695	    0.5685	     0.568	
      3099	     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
      3199	     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
      3299	     0.564	    0.5701	     0.568	    0.5695	    0.5685	     0.568	
      3399	     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
      3499	     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
      3599	     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
      3699	     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
      3799	     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
      3899	     0.564	    0.5701	     0.568	    0.5695	    0.5685	     0.568	
      3999	     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
      4099	     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
      4199	     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
      4299	     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
      4399	     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
      4499	     0.564	    0.5701	     0.568	    0.5695	    0.5685	     0.568	
      4599	     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
      4699	     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
      4799	     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
      4899	     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
      4999	     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
      5099	     0.564	    0.5701	     0.568	    0.5695	    0.5685	     0.568	
      5199	     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
      5299	     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
      5399	     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
      5499	     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
      5599	     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
      5699	     0.564	    0.5701	     0.568	    0.5695	    0.5685	     0.568	
      5799	     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
      5899	     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
      5999	     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
      6099	     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
      6199	     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
      6299	     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
      6399	     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
      6499	     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
      6599	     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
      6699	     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
      6799	     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
      6899	     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
      6999	     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
      7099	     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
      7199	     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
      7299	     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
      7399	     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
      7499	     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
      7599	     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
      7699	     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
      7799	     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
      7899	     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
      7999	     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
      8099	     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
      8199	     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
      8299	     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
      8399	     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
      8499	     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
      8599	     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
      8699	     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
      8799	     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
      8899	     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
      8999	     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
      9099	     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
      9199	     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
      9299	     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
      9399	     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
      9499	     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
      9599	     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
      9699	     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
      9799	     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
      9899	     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
      9999	     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	


==> Trunc_10_9/Alg3/ExactGradient/100TruncExactAlg3.txt <==
    Slots	 Utility1	 Utility2	 Utility3	 Utility4	Utility5	SumUtility

        99	    0.5643	    0.5706	    0.5683	    0.5689	    0.5679	     0.568	
       199	    0.5636	    0.5698	    0.5677	    0.5702	    0.5686	     0.568	
       299	    0.5639	    0.5704	    0.5681	    0.5694	    0.5681	     0.568	
       399	     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
       499	    0.5639	    0.5701	    0.5681	    0.5696	    0.5683	     0.568	
       599	    0.5638	      0.57	     0.568	    0.5696	    0.5685	     0.568	
       699	     0.564	    0.5701	     0.568	    0.5694	    0.5684	     0.568	
       799	    0.5639	      0.57	    0.5679	    0.5697	    0.5685	     0.568	
       899	     0.564	    0.5702	     0.568	    0.5695	    0.5684	     0.568	
       999	     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
      1099	    0.5639	      0.57	     0.568	    0.5695	    0.5684	     0.568	
      1199	    0.5639	      0.57	     0.568	    0.5695	    0.5685	     0.568	
      1299	     0.564	    0.5701	     0.568	    0.5694	    0.5684	     0.568	
      1399	    0.5639	      0.57	    0.5679	    0.5696	    0.5685	     0.568	
      1499	     0.564	    0.5701	     0.568	    0.5695	    0.5684	     0.568	
      1599	     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
      1699	    0.5639	      0.57	     0.568	    0.5695	    0.5684	     0.568	
      1799	    0.5639	      0.57	     0.568	    0.5695	    0.5685	     0.568	
      1899	     0.564	    0.5701	     0.568	    0.5694	    0.5685	     0.568	
      1999	    0.5639	      0.57	     0.568	    0.5696	    0.5685	     0.568	
      2099	     0.564	    0.5701	     0.568	    0.5695	    0.5684	     0.568	
      2199	     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
      2299	     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
      2399	    0.5639	      0.57	     0.568	    0.5695	    0.5685	     0.568	
      2499	     0.564	    0.5701	     0.568	    0.5695	    0.5685	     0.568	
      2599	     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
      2699	     0.564	    0.5701	     0.568	    0.5695	    0.5684	     0.568	
      2799	     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
      2899	     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
      2999	    0.5639	      0.57	     0.568	    0.5695	    0.5685	     0.568	
      3099	     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
      3199	     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
      3299	     0.564	    0.5701	     0.568	    0.5695	    0.5685	     0.568	
      3399	     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
      3499	     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
      3599	     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
      3699	     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
      3799	     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
      3899	     0.564	    0.5701	     0.568	    0.5695	    0.5685	     0.568	
      3999	     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
      4099	     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
      4199	     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
      4299	     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
      4399	     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
      4499	     0.564	    0.5701	     0.568	    0.5695	    0.5685	     0.568	
      4599	     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
      4699	     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
      4799	     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
      4899	     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
      4999	     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
      5099	     0.564	    0.5701	     0.568	    0.5695	    0.5685	     0.568	
      5199	     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
      5299	     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
      5399	     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
      5499	     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
      5599	     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
      5699	     0.564	    0.5701	     0.568	    0.5695	    0.5685	     0.568	
      5799	     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
      5899	     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
      5999	     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
      6099	     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
      6199	     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
      6299	     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
      6399	     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
      6499	     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
      6599	     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
      6699	     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
      6799	     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
      6899	     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
      6999	     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
      7099	     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
      7199	     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
      7299	     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
      7399	     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
      7499	     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
      7599	     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
      7699	     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
      7799	     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
      7899	     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
      7999	     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
      8099	     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
      8199	     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
      8299	     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
      8399	     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
      8499	     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
      8599	     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
      8699	     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
      8799	     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
      8899	     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
      8999	     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
      9099	     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
      9199	     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
      9299	     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
      9399	     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
      9499	     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
      9599	     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
      9699	     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
      9799	     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
      9899	     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
      9999	     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	


==> Trunc_10_9/Alg3/ExactGradient/ExactgradAlg3_9.txt <==
    Slots	 Utility1	 Utility2	 Utility3	 Utility4	 Utility5	SumUtility
     1e+07    0.5643	    0.5706	    0.5683	    0.5689	    0.5679	     0.568	
     2e+07    0.5636	    0.5698	    0.5677	    0.5702	    0.5686	     0.568	
     3e+07    0.5639	    0.5704	    0.5681	    0.5694	    0.5681	     0.568	
     4e+07     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
     5e+07    0.5639	    0.5701	    0.5681	    0.5696	    0.5683	     0.568	
     6e+07    0.5638	      0.57	     0.568	    0.5696	    0.5685	     0.568	
     7e+07     0.564	    0.5701	     0.568	    0.5694	    0.5684	     0.568	
     8e+07    0.5639	      0.57	    0.5679	    0.5697	    0.5685	     0.568	
     9e+07     0.564	    0.5702	     0.568	    0.5695	    0.5684	     0.568	
     1e+08     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
   1.1e+08    0.5639	      0.57	     0.568	    0.5695	    0.5684	     0.568	
   1.2e+08    0.5639	      0.57	     0.568	    0.5695	    0.5685	     0.568	
   1.3e+08     0.564	    0.5701	     0.568	    0.5694	    0.5684	     0.568	
   1.4e+08    0.5639	      0.57	    0.5679	    0.5696	    0.5685	     0.568	
   1.5e+08     0.564	    0.5701	     0.568	    0.5695	    0.5684	     0.568	
   1.6e+08     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
   1.7e+08    0.5639	      0.57	     0.568	    0.5695	    0.5684	     0.568	
   1.8e+08    0.5639	      0.57	     0.568	    0.5695	    0.5685	     0.568	
   1.9e+08     0.564	    0.5701	     0.568	    0.5694	    0.5685	     0.568	
     2e+08    0.5639	      0.57	     0.568	    0.5696	    0.5685	     0.568	
   2.1e+08     0.564	    0.5701	     0.568	    0.5695	    0.5684	     0.568	
   2.2e+08     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
   2.3e+08     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
   2.4e+08    0.5639	      0.57	     0.568	    0.5695	    0.5685	     0.568	
   2.5e+08     0.564	    0.5701	     0.568	    0.5695	    0.5685	     0.568	
   2.6e+08     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
   2.7e+08     0.564	    0.5701	     0.568	    0.5695	    0.5684	     0.568	
   2.8e+08     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
   2.9e+08     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
     3e+08    0.5639	      0.57	     0.568	    0.5695	    0.5685	     0.568	
   3.1e+08     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
   3.2e+08     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
   3.3e+08     0.564	    0.5701	     0.568	    0.5695	    0.5685	     0.568	
   3.4e+08     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
   3.5e+08     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
   3.6e+08     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
   3.7e+08     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
   3.8e+08     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
   3.9e+08     0.564	    0.5701	     0.568	    0.5695	    0.5685	     0.568	
     4e+08     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
   4.1e+08     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
   4.2e+08     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
   4.3e+08     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
   4.4e+08     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
   4.5e+08     0.564	    0.5701	     0.568	    0.5695	    0.5685	     0.568	
   4.6e+08     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
   4.7e+08     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
   4.8e+08     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
   4.9e+08     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
     5e+08     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
   5.1e+08     0.564	    0.5701	     0.568	    0.5695	    0.5685	     0.568	
   5.2e+08     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
   5.3e+08     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
   5.4e+08     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
   5.5e+08     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
   5.6e+08     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
   5.7e+08     0.564	    0.5701	     0.568	    0.5695	    0.5685	     0.568	
   5.8e+08     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
   5.9e+08     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
     6e+08     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
   6.1e+08     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
   6.2e+08     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
   6.3e+08     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
   6.4e+08     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
   6.5e+08     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
   6.6e+08     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
   6.7e+08     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
   6.8e+08     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
   6.9e+08     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
     7e+08     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
   7.1e+08     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
   7.2e+08     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
   7.3e+08     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
   7.4e+08     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
   7.5e+08     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
   7.6e+08     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
   7.7e+08     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
   7.8e+08     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
   7.9e+08     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
     8e+08     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
   8.1e+08     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
   8.2e+08     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
   8.3e+08     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
   8.4e+08     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
   8.5e+08     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
   8.6e+08     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
   8.7e+08     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
   8.8e+08     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
   8.9e+08     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
     9e+08     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
   9.1e+08     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
   9.2e+08     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
   9.3e+08     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
   9.4e+08     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
   9.5e+08     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
   9.6e+08     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
   9.7e+08     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
   9.8e+08     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
   9.9e+08     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
     1e+09     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	


==> Trunc_10_9/Alg3/ExactgradAlg3_9.txt <==
    Slots	 Utility1	 Utility2	 Utility3	 Utility4	 Utility5	SumUtility
     1e+07    0.5643	    0.5706	    0.5683	    0.5689	    0.5679	     0.568	
     2e+07    0.5636	    0.5698	    0.5677	    0.5702	    0.5686	     0.568	
     3e+07    0.5639	    0.5704	    0.5681	    0.5694	    0.5681	     0.568	
     4e+07     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
     5e+07    0.5639	    0.5701	    0.5681	    0.5696	    0.5683	     0.568	
     6e+07    0.5638	      0.57	     0.568	    0.5696	    0.5685	     0.568	
     7e+07     0.564	    0.5701	     0.568	    0.5694	    0.5684	     0.568	
     8e+07    0.5639	      0.57	    0.5679	    0.5697	    0.5685	     0.568	
     9e+07     0.564	    0.5702	     0.568	    0.5695	    0.5684	     0.568	
     1e+08     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
   1.1e+08    0.5639	      0.57	     0.568	    0.5695	    0.5684	     0.568	
   1.2e+08    0.5639	      0.57	     0.568	    0.5695	    0.5685	     0.568	
   1.3e+08     0.564	    0.5701	     0.568	    0.5694	    0.5684	     0.568	
   1.4e+08    0.5639	      0.57	    0.5679	    0.5696	    0.5685	     0.568	
   1.5e+08     0.564	    0.5701	     0.568	    0.5695	    0.5684	     0.568	
   1.6e+08     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
   1.7e+08    0.5639	      0.57	     0.568	    0.5695	    0.5684	     0.568	
   1.8e+08    0.5639	      0.57	     0.568	    0.5695	    0.5685	     0.568	
   1.9e+08     0.564	    0.5701	     0.568	    0.5694	    0.5685	     0.568	
     2e+08    0.5639	      0.57	     0.568	    0.5696	    0.5685	     0.568	
   2.1e+08     0.564	    0.5701	     0.568	    0.5695	    0.5684	     0.568	
   2.2e+08     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
   2.3e+08     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
   2.4e+08    0.5639	      0.57	     0.568	    0.5695	    0.5685	     0.568	
   2.5e+08     0.564	    0.5701	     0.568	    0.5695	    0.5685	     0.568	
   2.6e+08     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
   2.7e+08     0.564	    0.5701	     0.568	    0.5695	    0.5684	     0.568	
   2.8e+08     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
   2.9e+08     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
     3e+08    0.5639	      0.57	     0.568	    0.5695	    0.5685	     0.568	
   3.1e+08     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
   3.2e+08     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
   3.3e+08     0.564	    0.5701	     0.568	    0.5695	    0.5685	     0.568	
   3.4e+08     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
   3.5e+08     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
   3.6e+08     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
   3.7e+08     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
   3.8e+08     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
   3.9e+08     0.564	    0.5701	     0.568	    0.5695	    0.5685	     0.568	
     4e+08     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
   4.1e+08     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
   4.2e+08     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
   4.3e+08     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
   4.4e+08     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
   4.5e+08     0.564	    0.5701	     0.568	    0.5695	    0.5685	     0.568	
   4.6e+08     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
   4.7e+08     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
   4.8e+08     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
   4.9e+08     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
     5e+08     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
   5.1e+08     0.564	    0.5701	     0.568	    0.5695	    0.5685	     0.568	
   5.2e+08     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
   5.3e+08     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
   5.4e+08     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
   5.5e+08     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
   5.6e+08     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
   5.7e+08     0.564	    0.5701	     0.568	    0.5695	    0.5685	     0.568	
   5.8e+08     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
   5.9e+08     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
     6e+08     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
   6.1e+08     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
   6.2e+08     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
   6.3e+08     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
   6.4e+08     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
   6.5e+08     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
   6.6e+08     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
   6.7e+08     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
   6.8e+08     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
   6.9e+08     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
     7e+08     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
   7.1e+08     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
   7.2e+08     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
   7.3e+08     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
   7.4e+08     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
   7.5e+08     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
   7.6e+08     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
   7.7e+08     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
   7.8e+08     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
   7.9e+08     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
     8e+08     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
   8.1e+08     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
   8.2e+08     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
   8.3e+08     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
   8.4e+08     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
   8.5e+08     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
   8.6e+08     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
   8.7e+08     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
   8.8e+08     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
   8.9e+08     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
     9e+08     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
   9.1e+08     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
   9.2e+08     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
   9.3e+08     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
   9.4e+08     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
   9.5e+08     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
   9.6e+08     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
   9.7e+08     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
   9.8e+08     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
   9.9e+08     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	
     1e+09     0.564	      0.57	     0.568	    0.5695	    0.5685	     0.568	


==> Trunc_10_9/Alg3/K2/Fram2000/100Trunc_0_05_K2_utility_10_9.txt <==
    Slots	 Utility1	 Utility2	 Utility3	 Utility4	Utility5	SumUtility

     9e+06	    0.5316	    0.5604	    0.5224	    0.5896	    0.5605	    0.5529	
   1.9e+07	    0.5423	    0.5605	    0.5228	    0.5671	      0.55	    0.5485	
   2.9e+07	    0.5356	      0.56	    0.5249	    0.5664	    0.5584	     0.549	
   3.9e+07	    0.5429	    0.5375	    0.5207	     0.549	    0.5512	    0.5402	
   4.9e+07	    0.5427	    0.5309	    0.5238	    0.5486	    0.5554	    0.5403	
   5.9e+07	    0.5432	    0.5339	    0.5328	    0.5378	    0.5455	    0.5386	
   6.9e+07	    0.5479	    0.5334	     0.527	    0.5371	    0.5526	    0.5396	
   7.9e+07	    0.5465	    0.5348	    0.5279	    0.5429	    0.5576	     0.542	
   8.9e+07	    0.5466	     0.539	    0.5282	    0.5404	     0.559	    0.5426	
   9.9e+07	    0.5432	    0.5408	    0.5294	    0.5425	    0.5597	    0.5431	
  1.09e+08	    0.5427	     0.546	    0.5381	    0.5393	    0.5551	    0.5442	
  1.19e+08	    0.5422	    0.5423	    0.5469	    0.5428	    0.5535	    0.5455	
  1.29e+08	    0.5418	    0.5455	    0.5454	    0.5415	    0.5551	    0.5458	
  1.39e+08	    0.5458	    0.5444	    0.5413	    0.5419	    0.5571	    0.5461	
  1.49e+08	    0.5451	    0.5443	    0.5407	    0.5384	    0.5578	    0.5452	
  1.59e+08	     0.547	    0.5428	    0.5411	    0.5391	    0.5579	    0.5456	
  1.69e+08	    0.5456	    0.5422	    0.5394	    0.5396	    0.5601	    0.5454	
  1.79e+08	     0.545	    0.5399	    0.5403	     0.539	    0.5643	    0.5457	
  1.89e+08	    0.5416	     0.546	    0.5379	    0.5349	     0.571	    0.5463	
  1.99e+08	    0.5412	     0.545	    0.5364	    0.5372	    0.5716	    0.5463	
  2.09e+08	     0.539	    0.5429	    0.5377	    0.5407	    0.5693	    0.5459	
  2.19e+08	    0.5405	    0.5411	    0.5389	    0.5397	     0.568	    0.5456	
  2.29e+08	    0.5415	    0.5414	    0.5368	    0.5393	    0.5676	    0.5453	
  2.39e+08	    0.5434	    0.5414	    0.5383	    0.5409	    0.5664	    0.5461	
  2.49e+08	    0.5423	    0.5443	     0.537	    0.5392	    0.5666	    0.5459	
  2.59e+08	    0.5416	    0.5441	    0.5388	    0.5416	    0.5653	    0.5463	
  2.69e+08	    0.5424	    0.5452	    0.5392	      0.54	    0.5666	    0.5467	
  2.79e+08	    0.5424	    0.5439	     0.542	    0.5383	    0.5662	    0.5465	
  2.89e+08	    0.5424	    0.5424	    0.5423	    0.5393	    0.5649	    0.5463	
  2.99e+08	     0.543	     0.542	    0.5436	    0.5382	    0.5657	    0.5465	
  3.09e+08	    0.5442	     0.542	    0.5425	    0.5379	    0.5664	    0.5466	
  3.19e+08	    0.5458	     0.541	    0.5419	    0.5393	     0.567	     0.547	
  3.29e+08	    0.5443	    0.5416	    0.5433	    0.5382	    0.5664	    0.5468	
  3.39e+08	     0.545	    0.5427	     0.542	    0.5386	    0.5667	     0.547	
  3.49e+08	    0.5456	    0.5429	     0.541	    0.5388	    0.5665	     0.547	
  3.59e+08	    0.5454	    0.5426	    0.5419	    0.5393	    0.5664	    0.5471	
  3.69e+08	    0.5446	    0.5422	    0.5417	    0.5396	    0.5655	    0.5468	
  3.79e+08	    0.5436	    0.5438	     0.541	    0.5403	    0.5661	     0.547	
  3.89e+08	    0.5435	    0.5451	    0.5407	    0.5405	    0.5655	    0.5471	
  3.99e+08	    0.5441	    0.5459	    0.5411	    0.5392	    0.5647	     0.547	
  4.09e+08	    0.5429	    0.5454	    0.5412	    0.5393	    0.5653	    0.5468	
  4.19e+08	    0.5433	    0.5439	    0.5414	    0.5393	    0.5664	    0.5468	
  4.29e+08	    0.5436	    0.5429	    0.5424	    0.5396	    0.5656	    0.5468	
  4.39e+08	    0.5443	    0.5442	    0.5418	    0.5389	    0.5656	     0.547	
  4.49e+08	    0.5456	    0.5426	    0.5419	    0.5388	    0.5647	    0.5467	
  4.59e+08	    0.5463	    0.5421	    0.5425	    0.5384	    0.5647	    0.5468	
  4.69e+08	    0.5462	    0.5423	    0.5434	    0.5384	    0.5646	     0.547	
  4.79e+08	    0.5455	     0.542	    0.5434	    0.5387	     0.565	    0.5469	
  4.89e+08	    0.5462	    0.5412	    0.5432	    0.5393	    0.5652	     0.547	
  4.99e+08	    0.5468	    0.5404	    0.5434	    0.5393	    0.5648	    0.5469	
  5.09e+08	    0.5465	     0.541	    0.5443	    0.5401	    0.5636	    0.5471	
  5.19e+08	    0.5461	      0.54	    0.5448	    0.5406	    0.5636	     0.547	
  5.29e+08	    0.5459	    0.5394	    0.5446	    0.5417	    0.5636	    0.5471	
  5.39e+08	     0.545	    0.5408	    0.5438	    0.5425	    0.5638	    0.5472	
  5.49e+08	    0.5443	    0.5418	    0.5432	    0.5433	    0.5633	    0.5472	
  5.59e+08	     0.544	    0.5419	    0.5427	     0.544	    0.5638	    0.5473	
  5.69e+08	    0.5438	    0.5427	    0.5423	    0.5442	    0.5632	    0.5472	
  5.79e+08	    0.5434	    0.5438	    0.5422	    0.5443	    0.5629	    0.5473	
  5.89e+08	    0.5427	    0.5428	    0.5427	     0.544	    0.5627	     0.547	
  5.99e+08	    0.5438	    0.5419	    0.5421	    0.5443	    0.5627	     0.547	
  6.09e+08	    0.5449	    0.5415	     0.543	    0.5438	    0.5623	    0.5471	
  6.19e+08	    0.5449	    0.5422	    0.5432	    0.5434	    0.5624	    0.5472	
  6.29e+08	    0.5458	    0.5421	    0.5424	    0.5431	    0.5621	    0.5471	
  6.39e+08	    0.5457	    0.5428	    0.5419	    0.5426	    0.5623	    0.5471	
  6.49e+08	     0.546	    0.5432	    0.5423	    0.5422	    0.5619	    0.5471	
  6.59e+08	    0.5461	    0.5438	    0.5423	    0.5422	    0.5615	    0.5471	
  6.69e+08	    0.5462	    0.5441	    0.5419	    0.5424	    0.5611	    0.5471	
  6.79e+08	    0.5463	    0.5449	     0.542	     0.542	    0.5612	    0.5473	
  6.89e+08	    0.5459	    0.5451	    0.5418	    0.5419	    0.5611	    0.5472	
  6.99e+08	     0.546	    0.5445	    0.5423	    0.5423	    0.5609	    0.5472	
  7.09e+08	    0.5465	    0.5442	    0.5427	    0.5421	    0.5611	    0.5473	
  7.19e+08	     0.547	    0.5446	    0.5437	    0.5413	    0.5603	    0.5474	
  7.29e+08	     0.547	    0.5445	    0.5439	    0.5409	    0.5606	    0.5474	
  7.39e+08	    0.5469	    0.5447	    0.5439	    0.5409	    0.5606	    0.5474	
  7.49e+08	    0.5467	     0.544	    0.5447	    0.5415	    0.5604	    0.5475	
  7.59e+08	     0.547	    0.5442	    0.5445	     0.541	    0.5601	    0.5474	
  7.69e+08	    0.5469	    0.5446	    0.5442	    0.5412	    0.5599	    0.5474	
  7.79e+08	    0.5473	    0.5446	    0.5438	    0.5413	    0.5599	    0.5474	
  7.89e+08	    0.5474	    0.5447	    0.5437	    0.5416	    0.5599	    0.5474	
  7.99e+08	     0.547	    0.5444	     0.543	    0.5414	    0.5596	    0.5471	
  8.09e+08	    0.5469	    0.5437	    0.5431	    0.5414	    0.5598	     0.547	
  8.19e+08	    0.5463	    0.5442	    0.5429	    0.5409	    0.5599	    0.5469	
  8.29e+08	    0.5462	     0.544	    0.5427	    0.5412	    0.5593	    0.5467	
  8.39e+08	    0.5459	    0.5444	    0.5425	    0.5411	      0.56	    0.5468	
  8.49e+08	    0.5463	    0.5438	    0.5421	    0.5411	    0.5601	    0.5467	
  8.59e+08	    0.5465	    0.5439	    0.5416	    0.5413	      0.56	    0.5467	
  8.69e+08	    0.5467	     0.544	     0.542	    0.5411	    0.5596	    0.5467	
  8.79e+08	    0.5471	     0.544	    0.5421	    0.5415	    0.5594	    0.5468	
  8.89e+08	    0.5471	    0.5445	    0.5417	    0.5411	    0.5603	    0.5469	
  8.99e+08	    0.5476	    0.5443	    0.5415	    0.5411	    0.5605	     0.547	
  9.09e+08	    0.5477	    0.5446	     0.541	    0.5412	    0.5609	    0.5471	
  9.19e+08	    0.5481	    0.5449	     0.541	    0.5411	    0.5607	    0.5472	
  9.29e+08	    0.5483	     0.545	     0.541	    0.5407	    0.5615	    0.5473	
  9.39e+08	    0.5483	    0.5453	    0.5407	    0.5407	    0.5614	    0.5473	
  9.49e+08	     0.548	    0.5451	    0.5406	     0.541	    0.5616	    0.5473	
  9.59e+08	    0.5476	    0.5451	    0.5408	    0.5408	    0.5622	    0.5473	
  9.69e+08	    0.5476	    0.5452	    0.5411	    0.5409	    0.5615	    0.5472	
  9.79e+08	    0.5471	    0.5458	    0.5409	    0.5406	    0.5616	    0.5472	
  9.89e+08	     0.547	     0.546	    0.5407	    0.5408	    0.5617	    0.5473	
  9.99e+08	    0.5471	    0.5465	    0.5402	    0.5407	    0.5621	    0.5473	


==> Trunc_10_9/Alg3/K2/Fram2000/100Trunc_0_15_K2_utility_10_9.txt <==
    Slots	 Utility1	 Utility2	 Utility3	 Utility4	Utility5	SumUtility

     9e+06	     0.545	    0.5402	    0.5386	    0.5381	    0.5485	    0.5421	
   1.9e+07	    0.5435	    0.5429	    0.5344	    0.5391	    0.5487	    0.5417	
   2.9e+07	    0.5446	    0.5431	    0.5359	    0.5404	    0.5492	    0.5426	
   3.9e+07	    0.5449	    0.5432	    0.5344	    0.5413	    0.5499	    0.5428	
   4.9e+07	    0.5443	    0.5426	     0.535	    0.5412	    0.5507	    0.5428	
   5.9e+07	    0.5444	    0.5424	    0.5356	    0.5409	    0.5506	    0.5428	
   6.9e+07	    0.5447	    0.5427	     0.535	    0.5413	    0.5504	    0.5428	
   7.9e+07	    0.5449	    0.5428	     0.535	    0.5414	    0.5503	    0.5429	
   8.9e+07	    0.5446	    0.5432	    0.5346	     0.541	    0.5505	    0.5428	
   9.9e+07	    0.5445	     0.543	    0.5349	    0.5412	    0.5503	    0.5428	
  1.09e+08	    0.5445	    0.5432	    0.5346	    0.5411	    0.5502	    0.5427	
  1.19e+08	    0.5444	     0.543	    0.5348	    0.5408	    0.5503	    0.5427	
  1.29e+08	     0.544	    0.5436	    0.5347	    0.5408	    0.5505	    0.5427	
  1.39e+08	    0.5441	    0.5434	    0.5344	    0.5407	    0.5507	    0.5427	
  1.49e+08	     0.544	    0.5435	    0.5345	    0.5408	    0.5507	    0.5427	
  1.59e+08	    0.5442	    0.5436	    0.5345	    0.5408	    0.5507	    0.5427	
  1.69e+08	    0.5441	    0.5435	    0.5346	    0.5407	    0.5505	    0.5427	
  1.79e+08	    0.5442	    0.5434	    0.5345	    0.5409	    0.5503	    0.5427	
  1.89e+08	    0.5443	    0.5434	    0.5344	     0.541	    0.5503	    0.5427	
  1.99e+08	    0.5446	    0.5433	    0.5343	    0.5409	    0.5503	    0.5427	
  2.09e+08	    0.5449	    0.5431	    0.5342	    0.5409	    0.5505	    0.5427	
  2.19e+08	    0.5449	    0.5432	    0.5343	    0.5409	    0.5505	    0.5428	
  2.29e+08	    0.5447	    0.5433	    0.5344	    0.5409	    0.5506	    0.5428	
  2.39e+08	    0.5447	    0.5432	    0.5344	    0.5409	    0.5506	    0.5428	
  2.49e+08	    0.5447	    0.5432	    0.5344	     0.541	    0.5506	    0.5428	
  2.59e+08	    0.5446	    0.5433	    0.5343	     0.541	    0.5504	    0.5427	
  2.69e+08	    0.5445	    0.5433	    0.5343	    0.5409	    0.5504	    0.5427	
  2.79e+08	    0.5444	    0.5431	    0.5343	    0.5409	    0.5504	    0.5426	
  2.89e+08	    0.5444	    0.5432	    0.5343	     0.541	    0.5505	    0.5427	
  2.99e+08	    0.5444	     0.543	    0.5344	     0.541	    0.5505	    0.5427	
  3.09e+08	    0.5443	    0.5429	    0.5343	    0.5411	    0.5505	    0.5426	
  3.19e+08	    0.5441	     0.543	    0.5345	    0.5412	    0.5504	    0.5426	
  3.29e+08	    0.5442	    0.5429	    0.5345	    0.5413	    0.5505	    0.5427	
  3.39e+08	    0.5443	    0.5429	    0.5346	    0.5414	    0.5504	    0.5427	
  3.49e+08	    0.5443	    0.5429	    0.5347	    0.5412	    0.5505	    0.5427	
  3.59e+08	    0.5444	     0.543	    0.5346	    0.5411	    0.5506	    0.5427	
  3.69e+08	    0.5442	     0.543	    0.5345	    0.5411	    0.5507	    0.5427	
  3.79e+08	    0.5443	     0.543	    0.5346	    0.5411	    0.5507	    0.5427	
  3.89e+08	    0.5442	    0.5429	    0.5345	    0.5412	    0.5507	    0.5427	
  3.99e+08	    0.5443	    0.5428	    0.5344	    0.5412	    0.5507	    0.5427	
  4.09e+08	    0.5443	    0.5428	    0.5344	    0.5413	    0.5506	    0.5427	
  4.19e+08	    0.5443	    0.5428	    0.5344	    0.5413	    0.5505	    0.5427	
  4.29e+08	    0.5442	    0.5428	    0.5345	    0.5413	    0.5506	    0.5427	
  4.39e+08	    0.5441	    0.5429	    0.5344	    0.5413	    0.5505	    0.5427	
  4.49e+08	    0.5441	     0.543	    0.5344	    0.5412	    0.5505	    0.5426	
  4.59e+08	    0.5441	     0.543	    0.5343	    0.5411	    0.5505	    0.5426	
  4.69e+08	    0.5441	     0.543	    0.5343	    0.5412	    0.5505	    0.5426	
  4.79e+08	    0.5441	    0.5431	    0.5344	    0.5411	    0.5505	    0.5426	
  4.89e+08	    0.5441	    0.5432	    0.5344	    0.5411	    0.5505	    0.5427	
  4.99e+08	    0.5441	    0.5432	    0.5342	    0.5411	    0.5506	    0.5426	
  5.09e+08	    0.5441	    0.5431	    0.5343	    0.5413	    0.5506	    0.5427	
  5.19e+08	    0.5441	    0.5431	    0.5343	    0.5412	    0.5507	    0.5427	
  5.29e+08	    0.5441	    0.5432	    0.5342	    0.5411	    0.5507	    0.5427	
  5.39e+08	    0.5441	    0.5431	    0.5342	    0.5411	    0.5507	    0.5426	
  5.49e+08	     0.544	    0.5432	    0.5342	    0.5411	    0.5507	    0.5426	
  5.59e+08	     0.544	    0.5433	    0.5342	    0.5411	    0.5506	    0.5426	
  5.69e+08	    0.5439	    0.5432	    0.5342	    0.5411	    0.5506	    0.5426	
  5.79e+08	     0.544	    0.5433	    0.5343	    0.5411	    0.5506	    0.5426	
  5.89e+08	     0.544	    0.5433	    0.5343	     0.541	    0.5506	    0.5427	
  5.99e+08	     0.544	    0.5433	    0.5343	     0.541	    0.5507	    0.5426	
  6.09e+08	     0.544	    0.5433	    0.5344	     0.541	    0.5507	    0.5427	
  6.19e+08	    0.5439	    0.5432	    0.5344	     0.541	    0.5507	    0.5426	
  6.29e+08	     0.544	    0.5431	    0.5344	     0.541	    0.5507	    0.5427	
  6.39e+08	    0.5438	    0.5432	    0.5344	    0.5411	    0.5507	    0.5426	
  6.49e+08	    0.5438	    0.5432	    0.5344	    0.5411	    0.5507	    0.5427	
  6.59e+08	    0.5439	    0.5432	    0.5344	    0.5412	    0.5507	    0.5427	
  6.69e+08	    0.5439	    0.5431	    0.5344	    0.5412	    0.5507	    0.5427	
  6.79e+08	    0.5439	    0.5431	    0.5344	    0.5411	    0.5507	    0.5427	
  6.89e+08	    0.5439	    0.5431	    0.5345	    0.5412	    0.5507	    0.5427	
  6.99e+08	     0.544	    0.5431	    0.5345	    0.5412	    0.5506	    0.5427	
  7.09e+08	     0.544	    0.5431	    0.5345	    0.5411	    0.5506	    0.5427	
  7.19e+08	    0.5439	     0.543	    0.5345	    0.5412	    0.5506	    0.5427	
  7.29e+08	    0.5439	     0.543	    0.5347	    0.5412	    0.5506	    0.5427	
  7.39e+08	    0.5439	    0.5431	    0.5347	    0.5412	    0.5506	    0.5427	
  7.49e+08	    0.5439	     0.543	    0.5347	    0.5412	    0.5505	    0.5427	
  7.59e+08	    0.5439	    0.5431	    0.5348	    0.5412	    0.5505	    0.5427	
  7.69e+08	    0.5439	    0.5431	    0.5347	    0.5412	    0.5505	    0.5427	
  7.79e+08	    0.5439	    0.5431	    0.5347	    0.5412	    0.5504	    0.5427	
  7.89e+08	     0.544	    0.5431	    0.5348	    0.5412	    0.5504	    0.5427	
  7.99e+08	     0.544	    0.5431	    0.5348	    0.5412	    0.5503	    0.5427	
  8.09e+08	     0.544	     0.543	    0.5348	    0.5413	    0.5504	    0.5427	
  8.19e+08	    0.5441	     0.543	    0.5348	    0.5413	    0.5504	    0.5427	
  8.29e+08	     0.544	     0.543	    0.5348	    0.5413	    0.5504	    0.5427	
  8.39e+08	    0.5441	     0.543	    0.5348	    0.5413	    0.5503	    0.5427	
  8.49e+08	     0.544	    0.5431	    0.5348	    0.5412	    0.5503	    0.5427	
  8.59e+08	     0.544	     0.543	    0.5349	    0.5412	    0.5504	    0.5427	
  8.69e+08	    0.5441	     0.543	    0.5349	    0.5412	    0.5504	    0.5427	
  8.79e+08	     0.544	     0.543	    0.5349	    0.5412	    0.5503	    0.5427	
  8.89e+08	    0.5441	     0.543	    0.5348	    0.5412	    0.5503	    0.5427	
  8.99e+08	     0.544	     0.543	    0.5348	    0.5412	    0.5504	    0.5427	
  9.09e+08	     0.544	     0.543	    0.5348	    0.5412	    0.5503	    0.5427	
  9.19e+08	     0.544	     0.543	    0.5349	    0.5412	    0.5504	    0.5427	
  9.29e+08	     0.544	     0.543	    0.5349	    0.5412	    0.5504	    0.5427	
  9.39e+08	     0.544	     0.543	    0.5349	    0.5412	    0.5504	    0.5427	
  9.49e+08	     0.544	     0.543	    0.5349	    0.5412	    0.5504	    0.5427	
  9.59e+08	     0.544	     0.543	    0.5348	    0.5412	    0.5504	    0.5427	
  9.69e+08	     0.544	     0.543	    0.5348	    0.5412	    0.5504	    0.5427	
  9.79e+08	    0.5439	     0.543	    0.5348	    0.5412	    0.5504	    0.5427	
  9.89e+08	    0.5439	     0.543	    0.5349	    0.5412	    0.5504	    0.5427	
  9.99e+08	    0.5439	     0.543	    0.5349	    0.5412	    0.5504	    0.5427	


==> Trunc_10_9/Alg3/K2/Fram2000/100Trunc_0_1_K2_utility_10_9.txt <==
    Slots	 Utility1	 Utility2	 Utility3	 Utility4	Utility5	SumUtility

     9e+06	    0.5483	    0.5368	    0.5375	    0.5488	    0.5591	    0.5461	
   1.9e+07	    0.5517	    0.5325	    0.5355	    0.5492	    0.5563	     0.545	
   2.9e+07	    0.5496	    0.5366	    0.5327	    0.5501	    0.5527	    0.5444	
   3.9e+07	    0.5464	     0.538	    0.5344	    0.5477	    0.5553	    0.5444	
   4.9e+07	    0.5455	    0.5421	    0.5352	    0.5454	    0.5575	    0.5451	
   5.9e+07	    0.5446	    0.5417	     0.534	    0.5443	     0.558	    0.5445	
   6.9e+07	    0.5443	    0.5419	    0.5332	     0.544	    0.5576	    0.5442	
   7.9e+07	     0.545	    0.5422	    0.5328	    0.5428	    0.5577	    0.5441	
   8.9e+07	    0.5448	    0.5424	    0.5332	    0.5429	    0.5566	     0.544	
   9.9e+07	     0.545	    0.5427	    0.5342	    0.5421	    0.5561	     0.544	
  1.09e+08	    0.5445	    0.5437	    0.5337	     0.541	    0.5567	    0.5439	
  1.19e+08	    0.5452	     0.543	    0.5337	    0.5412	    0.5562	    0.5439	
  1.29e+08	     0.545	    0.5434	    0.5337	    0.5417	    0.5562	     0.544	
  1.39e+08	    0.5445	    0.5429	     0.534	    0.5429	     0.556	     0.544	
  1.49e+08	    0.5441	    0.5425	    0.5349	    0.5428	    0.5558	     0.544	
  1.59e+08	     0.545	    0.5433	    0.5348	    0.5425	    0.5553	    0.5442	
  1.69e+08	    0.5449	    0.5437	    0.5349	     0.543	    0.5547	    0.5442	
  1.79e+08	    0.5447	    0.5438	    0.5354	    0.5434	    0.5545	    0.5443	
  1.89e+08	    0.5452	    0.5434	    0.5362	    0.5429	    0.5542	    0.5444	
  1.99e+08	    0.5454	    0.5444	    0.5362	    0.5428	    0.5538	    0.5445	
  2.09e+08	    0.5456	    0.5454	    0.5359	    0.5424	    0.5535	    0.5445	
  2.19e+08	    0.5463	    0.5448	    0.5359	    0.5424	    0.5533	    0.5446	
  2.29e+08	    0.5463	     0.545	    0.5359	    0.5421	     0.553	    0.5445	
  2.39e+08	    0.5461	    0.5445	    0.5358	    0.5423	    0.5532	    0.5444	
  2.49e+08	    0.5466	    0.5447	    0.5361	    0.5423	    0.5528	    0.5445	
  2.59e+08	    0.5467	    0.5445	    0.5359	    0.5423	    0.5527	    0.5444	
  2.69e+08	     0.547	     0.544	    0.5357	    0.5424	    0.5525	    0.5443	
  2.79e+08	    0.5471	    0.5441	     0.536	    0.5425	    0.5523	    0.5444	
  2.89e+08	    0.5468	     0.544	    0.5361	    0.5426	    0.5523	    0.5444	
  2.99e+08	    0.5466	    0.5441	    0.5361	    0.5426	    0.5519	    0.5443	
  3.09e+08	    0.5466	    0.5441	    0.5357	    0.5426	    0.5518	    0.5441	
  3.19e+08	    0.5467	    0.5442	    0.5357	    0.5428	    0.5518	    0.5443	
  3.29e+08	    0.5467	    0.5442	    0.5358	    0.5428	     0.552	    0.5443	
  3.39e+08	    0.5468	    0.5439	    0.5362	    0.5428	     0.552	    0.5443	
  3.49e+08	    0.5466	     0.544	    0.5363	    0.5423	    0.5521	    0.5443	
  3.59e+08	    0.5469	    0.5436	    0.5365	    0.5422	    0.5521	    0.5442	
  3.69e+08	     0.547	    0.5435	    0.5363	    0.5421	    0.5523	    0.5442	
  3.79e+08	    0.5469	    0.5434	    0.5362	    0.5422	    0.5525	    0.5442	
  3.89e+08	    0.5471	    0.5437	    0.5362	    0.5421	    0.5524	    0.5443	
  3.99e+08	    0.5468	    0.5438	    0.5366	    0.5423	    0.5522	    0.5443	
  4.09e+08	    0.5469	    0.5437	    0.5366	    0.5421	    0.5525	    0.5444	
  4.19e+08	    0.5468	    0.5433	    0.5364	    0.5424	    0.5523	    0.5443	
  4.29e+08	    0.5469	    0.5434	    0.5367	    0.5424	    0.5522	    0.5443	
  4.39e+08	     0.547	    0.5436	    0.5363	    0.5423	    0.5522	    0.5443	
  4.49e+08	    0.5468	    0.5435	    0.5363	    0.5426	    0.5523	    0.5443	
  4.59e+08	    0.5469	    0.5437	    0.5363	    0.5423	    0.5521	    0.5443	
  4.69e+08	    0.5469	    0.5437	    0.5362	    0.5423	    0.5519	    0.5442	
  4.79e+08	    0.5471	    0.5438	    0.5359	    0.5423	     0.552	    0.5442	
  4.89e+08	     0.547	    0.5438	    0.5357	    0.5421	    0.5519	    0.5441	
  4.99e+08	    0.5469	    0.5436	    0.5359	    0.5422	     0.552	    0.5441	
  5.09e+08	    0.5469	    0.5435	    0.5358	    0.5424	     0.552	    0.5441	
  5.19e+08	    0.5469	    0.5434	    0.5358	    0.5424	     0.552	    0.5441	
  5.29e+08	    0.5469	    0.5435	    0.5358	    0.5421	    0.5521	    0.5441	
  5.39e+08	     0.547	    0.5436	    0.5355	    0.5424	    0.5521	    0.5441	
  5.49e+08	    0.5468	    0.5438	    0.5355	    0.5424	    0.5522	    0.5441	
  5.59e+08	    0.5466	    0.5438	    0.5355	    0.5425	    0.5522	    0.5441	
  5.69e+08	    0.5467	    0.5438	    0.5353	    0.5425	    0.5522	    0.5441	
  5.79e+08	    0.5465	    0.5437	    0.5352	    0.5428	    0.5523	    0.5441	
  5.89e+08	    0.5466	     0.544	    0.5352	    0.5427	    0.5522	    0.5441	
  5.99e+08	    0.5464	    0.5441	    0.5352	    0.5426	    0.5522	    0.5441	
  6.09e+08	    0.5464	    0.5438	     0.535	    0.5427	    0.5523	    0.5441	
  6.19e+08	    0.5462	    0.5439	     0.535	    0.5427	    0.5524	     0.544	
  6.29e+08	    0.5459	     0.544	    0.5352	    0.5428	    0.5524	     0.544	
  6.39e+08	     0.546	    0.5439	    0.5352	    0.5427	    0.5523	     0.544	
  6.49e+08	     0.546	    0.5439	    0.5353	    0.5427	    0.5524	    0.5441	
  6.59e+08	     0.546	    0.5441	    0.5351	    0.5426	    0.5525	     0.544	
  6.69e+08	    0.5459	    0.5441	    0.5352	    0.5425	    0.5524	     0.544	
  6.79e+08	     0.546	    0.5442	    0.5351	    0.5424	    0.5523	     0.544	
  6.89e+08	     0.546	    0.5442	     0.535	    0.5424	    0.5524	     0.544	
  6.99e+08	    0.5459	    0.5441	    0.5348	    0.5423	    0.5525	    0.5439	
  7.09e+08	    0.5459	    0.5442	    0.5348	    0.5424	    0.5525	     0.544	
  7.19e+08	     0.546	    0.5441	    0.5349	    0.5422	    0.5527	     0.544	
  7.29e+08	     0.546	    0.5441	    0.5348	     0.542	    0.5527	    0.5439	
  7.39e+08	     0.546	    0.5441	    0.5349	    0.5421	    0.5525	    0.5439	
  7.49e+08	    0.5461	    0.5441	     0.535	     0.542	    0.5527	     0.544	
  7.59e+08	    0.5461	    0.5443	    0.5349	     0.542	    0.5526	     0.544	
  7.69e+08	    0.5461	    0.5444	    0.5348	    0.5421	    0.5526	     0.544	
  7.79e+08	    0.5461	    0.5444	    0.5348	    0.5421	    0.5525	     0.544	
  7.89e+08	    0.5461	    0.5442	     0.535	     0.542	    0.5527	     0.544	
  7.99e+08	    0.5462	    0.5442	    0.5352	    0.5421	    0.5526	    0.5441	
  8.09e+08	     0.546	    0.5443	    0.5352	    0.5422	    0.5527	    0.5441	
  8.19e+08	    0.5461	    0.5441	    0.5354	    0.5422	    0.5526	    0.5441	
  8.29e+08	    0.5462	     0.544	    0.5354	    0.5422	    0.5525	    0.5441	
  8.39e+08	    0.5461	    0.5437	    0.5355	    0.5424	    0.5525	    0.5441	
  8.49e+08	    0.5461	    0.5436	    0.5356	    0.5424	    0.5525	     0.544	
  8.59e+08	     0.546	    0.5435	    0.5356	    0.5426	    0.5525	     0.544	
  8.69e+08	    0.5459	    0.5434	    0.5354	    0.5425	    0.5524	    0.5439	
  8.79e+08	    0.5459	    0.5435	    0.5354	    0.5424	    0.5525	    0.5439	
  8.89e+08	    0.5459	    0.5436	    0.5354	    0.5423	    0.5524	    0.5439	
  8.99e+08	    0.5459	    0.5438	    0.5353	    0.5424	    0.5523	    0.5439	
  9.09e+08	    0.5459	    0.5438	    0.5355	    0.5423	    0.5524	     0.544	
  9.19e+08	    0.5458	    0.5437	    0.5354	    0.5424	    0.5523	     0.544	
  9.29e+08	    0.5459	    0.5437	    0.5354	    0.5424	    0.5524	     0.544	
  9.39e+08	    0.5458	    0.5438	    0.5354	    0.5423	    0.5523	    0.5439	
  9.49e+08	    0.5458	    0.5439	    0.5355	    0.5423	    0.5522	    0.5439	
  9.59e+08	    0.5457	     0.544	    0.5354	    0.5423	    0.5522	    0.5439	
  9.69e+08	    0.5458	     0.544	    0.5354	    0.5423	    0.5522	    0.5439	
  9.79e+08	    0.5457	     0.544	    0.5355	    0.5423	    0.5523	     0.544	
  9.89e+08	    0.5458	    0.5439	    0.5356	    0.5423	    0.5523	     0.544	
  9.99e+08	    0.5457	     0.544	    0.5356	    0.5424	    0.5522	     0.544	


==> Trunc_10_9/Alg3/K2/Fram2000/100Trunc_0_25_K2_utility_10_9.txt <==
    Slots	 Utility1	 Utility2	 Utility3	 Utility4	Utility5	SumUtility

     9e+06	    0.5433	    0.5405	    0.5337	    0.5404	    0.5509	    0.5417	
   1.9e+07	    0.5428	    0.5406	    0.5341	    0.5409	    0.5498	    0.5416	
   2.9e+07	     0.543	    0.5408	    0.5341	    0.5408	    0.5499	    0.5417	
   3.9e+07	    0.5432	    0.5409	    0.5337	    0.5407	    0.5501	    0.5417	
   4.9e+07	    0.5432	    0.5412	    0.5338	    0.5406	    0.5499	    0.5417	
   5.9e+07	    0.5435	    0.5413	    0.5339	    0.5405	    0.5495	    0.5418	
   6.9e+07	    0.5436	    0.5411	    0.5338	    0.5405	    0.5496	    0.5417	
   7.9e+07	    0.5436	    0.5411	    0.5338	    0.5405	    0.5496	    0.5417	
   8.9e+07	    0.5436	     0.541	    0.5337	    0.5406	    0.5497	    0.5417	
   9.9e+07	    0.5436	    0.5411	    0.5337	    0.5405	    0.5497	    0.5417	
  1.09e+08	    0.5436	     0.541	    0.5337	    0.5405	    0.5497	    0.5417	
  1.19e+08	    0.5436	     0.541	    0.5337	    0.5405	    0.5497	    0.5417	
  1.29e+08	    0.5436	     0.541	    0.5338	    0.5405	    0.5498	    0.5417	
  1.39e+08	    0.5436	    0.5411	    0.5339	    0.5404	    0.5497	    0.5417	
  1.49e+08	    0.5436	    0.5412	    0.5338	    0.5404	    0.5498	    0.5417	
  1.59e+08	    0.5435	    0.5412	    0.5337	    0.5405	    0.5497	    0.5417	
  1.69e+08	    0.5435	    0.5413	    0.5337	    0.5404	    0.5497	    0.5417	
  1.79e+08	    0.5435	    0.5413	    0.5338	    0.5404	    0.5497	    0.5417	
  1.89e+08	    0.5435	    0.5412	    0.5338	    0.5404	    0.5497	    0.5417	
  1.99e+08	    0.5435	    0.5413	    0.5338	    0.5403	    0.5497	    0.5417	
  2.09e+08	    0.5435	    0.5413	    0.5339	    0.5403	    0.5497	    0.5417	
  2.19e+08	    0.5435	    0.5413	    0.5338	    0.5403	    0.5497	    0.5417	
  2.29e+08	    0.5435	    0.5413	    0.5338	    0.5404	    0.5498	    0.5418	
  2.39e+08	    0.5436	    0.5413	    0.5339	    0.5404	    0.5498	    0.5418	
  2.49e+08	    0.5436	    0.5413	    0.5338	    0.5404	    0.5498	    0.5418	
  2.59e+08	    0.5436	    0.5413	    0.5338	    0.5403	    0.5498	    0.5418	
  2.69e+08	    0.5435	    0.5413	    0.5338	    0.5403	    0.5499	    0.5418	
  2.79e+08	    0.5435	    0.5413	    0.5338	    0.5403	    0.5499	    0.5418	
  2.89e+08	    0.5436	    0.5413	    0.5338	    0.5403	    0.5498	    0.5418	
  2.99e+08	    0.5435	    0.5414	    0.5338	    0.5404	    0.5498	    0.5418	
  3.09e+08	    0.5436	    0.5414	    0.5338	    0.5403	    0.5498	    0.5418	
  3.19e+08	    0.5436	    0.5413	    0.5338	    0.5403	    0.5498	    0.5418	
  3.29e+08	    0.5436	    0.5414	    0.5338	    0.5403	    0.5498	    0.5418	
  3.39e+08	    0.5436	    0.5413	    0.5338	    0.5403	    0.5498	    0.5418	
  3.49e+08	    0.5436	    0.5413	    0.5338	    0.5403	    0.5499	    0.5418	
  3.59e+08	    0.5436	    0.5413	    0.5338	    0.5403	    0.5499	    0.5418	
  3.69e+08	    0.5436	    0.5412	    0.5338	    0.5403	    0.5499	    0.5418	
  3.79e+08	    0.5436	    0.5412	    0.5338	    0.5403	    0.5499	    0.5418	
  3.89e+08	    0.5436	    0.5413	    0.5338	    0.5403	    0.5499	    0.5418	
  3.99e+08	    0.5437	    0.5413	    0.5338	    0.5403	    0.5499	    0.5418	
  4.09e+08	    0.5437	    0.5413	    0.5338	    0.5403	    0.5499	    0.5418	
  4.19e+08	    0.5437	    0.5413	    0.5337	    0.5403	    0.5499	    0.5418	
  4.29e+08	    0.5437	    0.5413	    0.5338	    0.5403	    0.5499	    0.5418	
  4.39e+08	    0.5437	    0.5413	    0.5338	    0.5403	    0.5499	    0.5418	
  4.49e+08	    0.5437	    0.5413	    0.5338	    0.5403	    0.5498	    0.5418	
  4.59e+08	    0.5436	    0.5413	    0.5339	    0.5403	    0.5498	    0.5418	
  4.69e+08	    0.5437	    0.5414	    0.5338	    0.5403	    0.5498	    0.5418	
  4.79e+08	    0.5437	    0.5413	    0.5338	    0.5403	    0.5498	    0.5418	
  4.89e+08	    0.5437	    0.5413	    0.5338	    0.5402	    0.5498	    0.5418	
  4.99e+08	    0.5437	    0.5414	    0.5338	    0.5402	    0.5498	    0.5418	
  5.09e+08	    0.5437	    0.5414	    0.5338	    0.5402	    0.5498	    0.5418	
  5.19e+08	    0.5437	    0.5414	    0.5338	    0.5402	    0.5498	    0.5418	
  5.29e+08	    0.5436	    0.5414	    0.5338	    0.5402	    0.5498	    0.5418	
  5.39e+08	    0.5436	    0.5414	    0.5338	    0.5403	    0.5498	    0.5418	
  5.49e+08	    0.5436	    0.5414	    0.5338	    0.5402	    0.5498	    0.5418	
  5.59e+08	    0.5437	    0.5414	    0.5338	    0.5402	    0.5498	    0.5418	
  5.69e+08	    0.5437	    0.5414	    0.5338	    0.5402	    0.5498	    0.5418	
  5.79e+08	    0.5437	    0.5414	    0.5338	    0.5402	    0.5499	    0.5418	
  5.89e+08	    0.5436	    0.5414	    0.5338	    0.5402	    0.5499	    0.5418	
  5.99e+08	    0.5436	    0.5414	    0.5338	    0.5402	    0.5499	    0.5418	
  6.09e+08	    0.5436	    0.5414	    0.5338	    0.5402	    0.5499	    0.5418	
  6.19e+08	    0.5437	    0.5414	    0.5338	    0.5402	    0.5499	    0.5418	
  6.29e+08	    0.5436	    0.5414	    0.5338	    0.5402	    0.5499	    0.5418	
  6.39e+08	    0.5436	    0.5414	    0.5338	    0.5403	    0.5499	    0.5418	
  6.49e+08	    0.5436	    0.5414	    0.5337	    0.5403	    0.5499	    0.5418	
  6.59e+08	    0.5436	    0.5414	    0.5337	    0.5403	      0.55	    0.5418	
  6.69e+08	    0.5436	    0.5414	    0.5337	    0.5403	      0.55	    0.5418	
  6.79e+08	    0.5436	    0.5414	    0.5337	    0.5403	      0.55	    0.5418	
  6.89e+08	    0.5436	    0.5414	    0.5337	    0.5403	    0.5499	    0.5418	
  6.99e+08	    0.5436	    0.5414	    0.5337	    0.5403	    0.5499	    0.5418	
  7.09e+08	    0.5436	    0.5414	    0.5337	    0.5403	    0.5499	    0.5418	
  7.19e+08	    0.5436	    0.5414	    0.5337	    0.5403	    0.5499	    0.5418	
  7.29e+08	    0.5436	    0.5414	    0.5337	    0.5403	    0.5499	    0.5418	
  7.39e+08	    0.5436	    0.5414	    0.5337	    0.5403	    0.5499	    0.5418	
  7.49e+08	    0.5436	    0.5414	    0.5337	    0.5403	    0.5499	    0.5418	
  7.59e+08	    0.5437	    0.5414	    0.5337	    0.5403	    0.5499	    0.5418	
  7.69e+08	    0.5437	    0.5414	    0.5337	    0.5403	    0.5499	    0.5418	
  7.79e+08	    0.5437	    0.5414	    0.5337	    0.5403	    0.5499	    0.5418	
  7.89e+08	    0.5437	    0.5414	    0.5337	    0.5403	    0.5499	    0.5418	
  7.99e+08	    0.5437	    0.5414	    0.5337	    0.5403	    0.5499	    0.5418	
  8.09e+08	    0.5437	    0.5414	    0.5337	    0.5403	    0.5499	    0.5418	
  8.19e+08	    0.5437	    0.5414	    0.5337	    0.5403	    0.5499	    0.5418	
  8.29e+08	    0.5437	    0.5414	    0.5337	    0.5403	    0.5499	    0.5418	
  8.39e+08	    0.5437	    0.5414	    0.5337	    0.5403	    0.5499	    0.5418	
  8.49e+08	    0.5437	    0.5414	    0.5337	    0.5403	    0.5499	    0.5418	
  8.59e+08	    0.5437	    0.5414	    0.5337	    0.5403	    0.5499	    0.5418	
  8.69e+08	    0.5437	    0.5414	    0.5337	    0.5403	    0.5499	    0.5418	
  8.79e+08	    0.5437	    0.5414	    0.5337	    0.5403	    0.5499	    0.5418	
  8.89e+08	    0.5437	    0.5414	    0.5337	    0.5403	    0.5499	    0.5418	
  8.99e+08	    0.5437	    0.5414	    0.5337	    0.5403	      0.55	    0.5418	
  9.09e+08	    0.5437	    0.5414	    0.5337	    0.5403	      0.55	    0.5418	
  9.19e+08	    0.5437	    0.5414	    0.5337	    0.5403	      0.55	    0.5418	
  9.29e+08	    0.5437	    0.5414	    0.5337	    0.5403	    0.5499	    0.5418	
  9.39e+08	    0.5437	    0.5414	    0.5337	    0.5403	    0.5499	    0.5418	
  9.49e+08	    0.5437	    0.5414	    0.5337	    0.5403	    0.5499	    0.5418	
  9.59e+08	    0.5437	    0.5414	    0.5337	    0.5403	    0.5499	    0.5418	
  9.69e+08	    0.5437	    0.5414	    0.5337	    0.5403	    0.5499	    0.5418	
  9.79e+08	    0.5437	    0.5414	    0.5337	    0.5403	    0.5499	    0.5418	
  9.89e+08	    0.5437	    0.5414	    0.5337	    0.5403	    0.5499	    0.5418	
  9.99e+08	    0.5437	    0.5414	    0.5337	    0.5403	    0.5499	    0.5418	


==> Trunc_10_9/Alg3/K2/Fram2000/100Trunc_0_2_K2_utility_10_9.txt <==
    Slots	 Utility1	 Utility2	 Utility3	 Utility4	Utility5	SumUtility

     9e+06	    0.5442	    0.5463	    0.5323	    0.5394	    0.5497	    0.5424	
   1.9e+07	    0.5441	    0.5447	    0.5334	    0.5397	    0.5491	    0.5422	
   2.9e+07	    0.5439	    0.5445	    0.5338	    0.5402	    0.5485	    0.5422	
   3.9e+07	    0.5446	    0.5435	    0.5336	    0.5402	     0.549	    0.5422	
   4.9e+07	    0.5447	    0.5432	     0.534	      0.54	    0.5488	    0.5421	
   5.9e+07	    0.5443	    0.5435	    0.5338	    0.5401	    0.5488	    0.5421	
   6.9e+07	    0.5444	     0.543	     0.534	    0.5403	    0.5492	    0.5422	
   7.9e+07	    0.5443	     0.543	    0.5341	    0.5401	    0.5494	    0.5422	
   8.9e+07	    0.5442	    0.5431	    0.5343	    0.5402	    0.5495	    0.5423	
   9.9e+07	    0.5442	    0.5428	    0.5345	    0.5404	    0.5496	    0.5423	
  1.09e+08	    0.5442	    0.5427	    0.5347	    0.5403	    0.5497	    0.5423	
  1.19e+08	    0.5443	    0.5425	    0.5347	    0.5404	    0.5497	    0.5423	
  1.29e+08	    0.5443	    0.5425	    0.5347	    0.5404	    0.5497	    0.5423	
  1.39e+08	    0.5445	    0.5424	    0.5346	    0.5404	    0.5498	    0.5423	
  1.49e+08	    0.5443	    0.5423	    0.5346	    0.5405	    0.5499	    0.5423	
  1.59e+08	    0.5442	    0.5424	    0.5348	    0.5405	    0.5498	    0.5423	
  1.69e+08	    0.5441	    0.5424	    0.5349	    0.5404	    0.5498	    0.5423	
  1.79e+08	    0.5441	    0.5424	     0.535	    0.5405	    0.5498	    0.5424	
  1.89e+08	     0.544	    0.5424	     0.535	    0.5405	    0.5498	    0.5424	
  1.99e+08	    0.5439	    0.5423	     0.535	    0.5407	      0.55	    0.5424	
  2.09e+08	    0.5438	    0.5424	     0.535	    0.5406	    0.5499	    0.5424	
  2.19e+08	    0.5438	    0.5423	     0.535	    0.5407	    0.5499	    0.5423	
  2.29e+08	    0.5438	    0.5424	    0.5349	    0.5407	    0.5499	    0.5423	
  2.39e+08	    0.5437	    0.5424	    0.5349	    0.5407	      0.55	    0.5423	
  2.49e+08	    0.5438	    0.5423	    0.5348	    0.5408	    0.5499	    0.5423	
  2.59e+08	    0.5438	    0.5423	    0.5348	    0.5407	    0.5499	    0.5423	
  2.69e+08	    0.5438	    0.5424	    0.5348	    0.5407	    0.5499	    0.5423	
  2.79e+08	    0.5439	    0.5423	    0.5348	    0.5407	    0.5499	    0.5423	
  2.89e+08	    0.5438	    0.5424	    0.5346	    0.5407	      0.55	    0.5423	
  2.99e+08	    0.5438	    0.5423	    0.5345	    0.5406	      0.55	    0.5423	
  3.09e+08	    0.5438	    0.5423	    0.5345	    0.5406	    0.5501	    0.5423	
  3.19e+08	    0.5438	    0.5423	    0.5345	    0.5406	      0.55	    0.5423	
  3.29e+08	    0.5439	    0.5424	    0.5345	    0.5406	      0.55	    0.5423	
  3.39e+08	    0.5439	    0.5424	    0.5345	    0.5406	      0.55	    0.5423	
  3.49e+08	    0.5439	    0.5424	    0.5345	    0.5405	      0.55	    0.5423	
  3.59e+08	     0.544	    0.5423	    0.5344	    0.5406	      0.55	    0.5423	
  3.69e+08	    0.5439	    0.5424	    0.5345	    0.5406	      0.55	    0.5423	
  3.79e+08	     0.544	    0.5424	    0.5345	    0.5405	    0.5501	    0.5423	
  3.89e+08	    0.5439	    0.5424	    0.5345	    0.5406	    0.5501	    0.5423	
  3.99e+08	    0.5439	    0.5424	    0.5345	    0.5406	    0.5501	    0.5423	
  4.09e+08	    0.5439	    0.5423	    0.5345	    0.5406	    0.5501	    0.5423	
  4.19e+08	    0.5439	    0.5424	    0.5344	    0.5407	    0.5501	    0.5423	
  4.29e+08	    0.5439	    0.5424	    0.5344	    0.5407	    0.5502	    0.5423	
  4.39e+08	    0.5439	    0.5424	    0.5344	    0.5407	    0.5502	    0.5423	
  4.49e+08	    0.5439	    0.5423	    0.5344	    0.5407	    0.5502	    0.5423	
  4.59e+08	    0.5438	    0.5423	    0.5344	    0.5407	    0.5502	    0.5423	
  4.69e+08	    0.5438	    0.5423	    0.5344	    0.5408	    0.5502	    0.5423	
  4.79e+08	    0.5438	    0.5423	    0.5344	    0.5407	    0.5502	    0.5423	
  4.89e+08	    0.5438	    0.5423	    0.5344	    0.5407	    0.5502	    0.5423	
  4.99e+08	    0.5438	    0.5423	    0.5343	    0.5407	    0.5502	    0.5423	
  5.09e+08	    0.5438	    0.5423	    0.5343	    0.5407	    0.5503	    0.5423	
  5.19e+08	    0.5438	    0.5423	    0.5343	    0.5407	    0.5503	    0.5423	
  5.29e+08	    0.5438	    0.5423	    0.5343	    0.5407	    0.5503	    0.5423	
  5.39e+08	    0.5438	    0.5423	    0.5343	    0.5407	    0.5503	    0.5423	
  5.49e+08	    0.5438	    0.5423	    0.5343	    0.5407	    0.5503	    0.5423	
  5.59e+08	    0.5438	    0.5422	    0.5343	    0.5406	    0.5503	    0.5423	
  5.69e+08	    0.5438	    0.5422	    0.5343	    0.5407	    0.5503	    0.5423	
  5.79e+08	    0.5438	    0.5422	    0.5344	    0.5407	    0.5503	    0.5423	
  5.89e+08	    0.5438	    0.5422	    0.5344	    0.5407	    0.5503	    0.5423	
  5.99e+08	    0.5438	    0.5422	    0.5344	    0.5406	    0.5503	    0.5423	
  6.09e+08	    0.5438	    0.5422	    0.5344	    0.5406	    0.5503	    0.5423	
  6.19e+08	    0.5438	    0.5423	    0.5343	    0.5406	    0.5503	    0.5423	
  6.29e+08	    0.5438	    0.5423	    0.5343	    0.5406	    0.5503	    0.5423	
  6.39e+08	    0.5438	    0.5422	    0.5343	    0.5406	    0.5503	    0.5423	
  6.49e+08	    0.5438	    0.5422	    0.5344	    0.5406	    0.5503	    0.5423	
  6.59e+08	    0.5438	    0.5422	    0.5344	    0.5406	    0.5503	    0.5423	
  6.69e+08	    0.5438	    0.5422	    0.5343	    0.5406	    0.5503	    0.5423	
  6.79e+08	    0.5438	    0.5422	    0.5343	    0.5406	    0.5503	    0.5423	
  6.89e+08	    0.5439	    0.5422	    0.5344	    0.5406	    0.5503	    0.5423	
  6.99e+08	    0.5438	    0.5421	    0.5344	    0.5406	    0.5503	    0.5423	
  7.09e+08	    0.5438	    0.5421	    0.5344	    0.5406	    0.5503	    0.5423	
  7.19e+08	    0.5438	    0.5422	    0.5344	    0.5406	    0.5503	    0.5423	
  7.29e+08	    0.5438	    0.5422	    0.5344	    0.5406	    0.5504	    0.5423	
  7.39e+08	    0.5438	    0.5421	    0.5344	    0.5406	    0.5504	    0.5423	
  7.49e+08	    0.5438	    0.5421	    0.5344	    0.5406	    0.5503	    0.5423	
  7.59e+08	    0.5438	    0.5421	    0.5344	    0.5406	    0.5504	    0.5423	
  7.69e+08	    0.5438	    0.5421	    0.5344	    0.5406	    0.5504	    0.5423	
  7.79e+08	    0.5438	    0.5421	    0.5344	    0.5406	    0.5504	    0.5423	
  7.89e+08	    0.5438	    0.5421	    0.5344	    0.5406	    0.5504	    0.5423	
  7.99e+08	    0.5438	    0.5421	    0.5344	    0.5406	    0.5504	    0.5423	
  8.09e+08	    0.5438	    0.5421	    0.5344	    0.5406	    0.5504	    0.5423	
  8.19e+08	    0.5438	    0.5421	    0.5344	    0.5406	    0.5504	    0.5423	
  8.29e+08	    0.5438	    0.5421	    0.5345	    0.5406	    0.5504	    0.5423	
  8.39e+08	    0.5438	    0.5421	    0.5344	    0.5406	    0.5504	    0.5423	
  8.49e+08	    0.5438	    0.5422	    0.5344	    0.5406	    0.5504	    0.5423	
  8.59e+08	    0.5439	    0.5421	    0.5345	    0.5406	    0.5504	    0.5423	
  8.69e+08	    0.5439	    0.5421	    0.5344	    0.5406	    0.5504	    0.5423	
  8.79e+08	    0.5439	    0.5422	    0.5344	    0.5406	    0.5504	    0.5423	
  8.89e+08	    0.5439	    0.5422	    0.5344	    0.5406	    0.5504	    0.5423	
  8.99e+08	    0.5439	    0.5421	    0.5344	    0.5406	    0.5504	    0.5423	
  9.09e+08	    0.5439	    0.5422	    0.5344	    0.5406	    0.5503	    0.5423	
  9.19e+08	    0.5439	    0.5421	    0.5344	    0.5406	    0.5504	    0.5423	
  9.29e+08	    0.5439	    0.5421	    0.5344	    0.5406	    0.5504	    0.5423	
  9.39e+08	    0.5439	    0.5421	    0.5344	    0.5406	    0.5503	    0.5423	
  9.49e+08	    0.5439	    0.5421	    0.5344	    0.5406	    0.5503	    0.5423	
  9.59e+08	    0.5439	    0.5421	    0.5344	    0.5406	    0.5503	    0.5423	
  9.69e+08	    0.5439	    0.5421	    0.5345	    0.5406	    0.5503	    0.5423	
  9.79e+08	    0.5439	    0.5422	    0.5345	    0.5406	    0.5503	    0.5423	
  9.89e+08	    0.5439	    0.5422	    0.5345	    0.5406	    0.5503	    0.5423	
  9.99e+08	    0.5439	    0.5422	    0.5345	    0.5406	    0.5503	    0.5423	


==> Trunc_10_9/Alg3/K2/Fram2000/100Trunc_0_35_K2_utility_10_9.txt <==
    Slots	 Utility1	 Utility2	 Utility3	 Utility4	Utility5	SumUtility

     9e+06	    0.5434	    0.5397	    0.5336	    0.5397	    0.5491	    0.5411	
   1.9e+07	    0.5435	    0.5402	    0.5334	    0.5398	    0.5489	    0.5412	
   2.9e+07	    0.5435	    0.5398	    0.5335	      0.54	    0.5489	    0.5411	
   3.9e+07	    0.5435	    0.5398	    0.5334	      0.54	    0.5488	    0.5411	
   4.9e+07	    0.5436	    0.5399	    0.5334	      0.54	    0.5489	    0.5412	
   5.9e+07	    0.5436	    0.5398	    0.5334	    0.5401	    0.5488	    0.5412	
   6.9e+07	    0.5436	    0.5399	    0.5333	    0.5401	    0.5488	    0.5411	
   7.9e+07	    0.5436	    0.5399	    0.5333	    0.5401	    0.5488	    0.5411	
   8.9e+07	    0.5435	      0.54	    0.5333	    0.5401	    0.5489	    0.5412	
   9.9e+07	    0.5436	      0.54	    0.5333	    0.5401	    0.5489	    0.5412	
  1.09e+08	    0.5435	      0.54	    0.5333	    0.5401	    0.5489	    0.5412	
  1.19e+08	    0.5436	      0.54	    0.5333	    0.5401	    0.5489	    0.5412	
  1.29e+08	    0.5436	      0.54	    0.5333	    0.5401	    0.5489	    0.5412	
  1.39e+08	    0.5435	      0.54	    0.5332	    0.5401	    0.5489	    0.5412	
  1.49e+08	    0.5436	      0.54	    0.5333	    0.5402	    0.5489	    0.5412	
  1.59e+08	    0.5436	      0.54	    0.5332	    0.5401	    0.5489	    0.5412	
  1.69e+08	    0.5435	      0.54	    0.5332	    0.5401	    0.5489	    0.5412	
  1.79e+08	    0.5436	      0.54	    0.5332	    0.5401	    0.5488	    0.5412	
  1.89e+08	    0.5436	      0.54	    0.5332	    0.5402	    0.5489	    0.5412	
  1.99e+08	    0.5436	      0.54	    0.5332	    0.5401	    0.5488	    0.5412	
  2.09e+08	    0.5436	      0.54	    0.5332	    0.5401	    0.5489	    0.5412	
  2.19e+08	    0.5436	      0.54	    0.5332	    0.5401	    0.5489	    0.5411	
  2.29e+08	    0.5436	      0.54	    0.5332	    0.5401	    0.5489	    0.5412	
  2.39e+08	    0.5436	      0.54	    0.5332	    0.5401	    0.5489	    0.5412	
  2.49e+08	    0.5436	      0.54	    0.5332	    0.5401	    0.5488	    0.5412	
  2.59e+08	    0.5436	      0.54	    0.5332	    0.5401	    0.5488	    0.5412	
  2.69e+08	    0.5436	      0.54	    0.5332	    0.5401	    0.5489	    0.5412	
  2.79e+08	    0.5436	      0.54	    0.5332	    0.5401	    0.5489	    0.5412	
  2.89e+08	    0.5436	      0.54	    0.5332	    0.5401	    0.5489	    0.5412	
  2.99e+08	    0.5436	      0.54	    0.5332	    0.5401	    0.5489	    0.5412	
  3.09e+08	    0.5436	      0.54	    0.5332	    0.5401	    0.5489	    0.5412	
  3.19e+08	    0.5436	    0.5399	    0.5333	    0.5401	    0.5489	    0.5412	
  3.29e+08	    0.5436	    0.5399	    0.5332	    0.5401	    0.5489	    0.5412	
  3.39e+08	    0.5436	    0.5399	    0.5333	    0.5401	    0.5489	    0.5412	
  3.49e+08	    0.5436	    0.5399	    0.5333	    0.5401	    0.5489	    0.5412	
  3.59e+08	    0.5436	    0.5399	    0.5333	    0.5401	    0.5489	    0.5412	
  3.69e+08	    0.5436	    0.5399	    0.5333	    0.5401	    0.5489	    0.5412	
  3.79e+08	    0.5436	    0.5399	    0.5333	    0.5401	    0.5489	    0.5412	
  3.89e+08	    0.5436	    0.5399	    0.5333	    0.5401	    0.5489	    0.5412	
  3.99e+08	    0.5436	    0.5399	    0.5333	    0.5401	    0.5489	    0.5412	
  4.09e+08	    0.5436	    0.5399	    0.5333	    0.5401	    0.5489	    0.5412	
  4.19e+08	    0.5436	    0.5399	    0.5333	    0.5401	    0.5489	    0.5412	
  4.29e+08	    0.5436	    0.5399	    0.5333	    0.5401	    0.5489	    0.5412	
  4.39e+08	    0.5436	    0.5399	    0.5333	    0.5401	    0.5489	    0.5412	
  4.49e+08	    0.5436	    0.5399	    0.5333	    0.5401	    0.5489	    0.5412	
  4.59e+08	    0.5436	    0.5399	    0.5333	    0.5401	    0.5489	    0.5412	
  4.69e+08	    0.5436	    0.5399	    0.5333	    0.5401	    0.5489	    0.5412	
  4.79e+08	    0.5436	    0.5399	    0.5333	    0.5401	    0.5489	    0.5412	
  4.89e+08	    0.5436	    0.5399	    0.5333	    0.5401	    0.5489	    0.5412	
  4.99e+08	    0.5436	    0.5399	    0.5333	    0.5401	    0.5489	    0.5412	
  5.09e+08	    0.5436	    0.5399	    0.5333	    0.5401	    0.5489	    0.5412	
  5.19e+08	    0.5436	    0.5399	    0.5333	    0.5401	    0.5489	    0.5412	
  5.29e+08	    0.5436	    0.5399	    0.5333	    0.5401	    0.5489	    0.5412	
  5.39e+08	    0.5436	    0.5399	    0.5333	    0.5401	    0.5489	    0.5412	
  5.49e+08	    0.5436	    0.5399	    0.5333	    0.5401	    0.5489	    0.5412	
  5.59e+08	    0.5436	    0.5399	    0.5333	    0.5401	    0.5489	    0.5412	
  5.69e+08	    0.5436	    0.5399	    0.5333	    0.5401	    0.5489	    0.5412	
  5.79e+08	    0.5436	    0.5399	    0.5333	    0.5401	    0.5489	    0.5412	
  5.89e+08	    0.5436	    0.5399	    0.5333	    0.5401	    0.5489	    0.5412	
  5.99e+08	    0.5436	      0.54	    0.5333	    0.5401	    0.5489	    0.5412	
  6.09e+08	    0.5436	      0.54	    0.5333	    0.5401	    0.5489	    0.5412	
  6.19e+08	    0.5436	      0.54	    0.5333	    0.5401	    0.5489	    0.5412	
  6.29e+08	    0.5436	      0.54	    0.5333	    0.5401	    0.5489	    0.5412	
  6.39e+08	    0.5436	      0.54	    0.5333	    0.5401	    0.5489	    0.5412	
  6.49e+08	    0.5436	      0.54	    0.5333	    0.5401	    0.5489	    0.5412	
  6.59e+08	    0.5436	      0.54	    0.5333	    0.5401	    0.5489	    0.5412	
  6.69e+08	    0.5436	      0.54	    0.5333	    0.5401	    0.5489	    0.5412	
  6.79e+08	    0.5436	      0.54	    0.5333	    0.5401	    0.5489	    0.5412	
  6.89e+08	    0.5436	      0.54	    0.5333	    0.5401	     0.549	    0.5412	
  6.99e+08	    0.5436	      0.54	    0.5333	    0.5401	     0.549	    0.5412	
  7.09e+08	    0.5436	      0.54	    0.5333	    0.5401	     0.549	    0.5412	
  7.19e+08	    0.5436	      0.54	    0.5333	      0.54	     0.549	    0.5412	
  7.29e+08	    0.5436	      0.54	    0.5333	      0.54	     0.549	    0.5412	
  7.39e+08	    0.5436	    0.5399	    0.5333	      0.54	     0.549	    0.5412	
  7.49e+08	    0.5436	    0.5399	    0.5333	      0.54	     0.549	    0.5412	
  7.59e+08	    0.5436	    0.5399	    0.5333	      0.54	     0.549	    0.5412	
  7.69e+08	    0.5436	    0.5399	    0.5333	      0.54	     0.549	    0.5412	
  7.79e+08	    0.5436	    0.5399	    0.5333	      0.54	     0.549	    0.5412	
  7.89e+08	    0.5436	    0.5399	    0.5333	      0.54	     0.549	    0.5412	
  7.99e+08	    0.5436	    0.5399	    0.5333	      0.54	     0.549	    0.5412	
  8.09e+08	    0.5436	    0.5399	    0.5333	      0.54	     0.549	    0.5412	
  8.19e+08	    0.5436	    0.5399	    0.5333	      0.54	     0.549	    0.5412	
  8.29e+08	    0.5436	    0.5399	    0.5333	      0.54	     0.549	    0.5412	
  8.39e+08	    0.5436	    0.5399	    0.5333	      0.54	     0.549	    0.5412	
  8.49e+08	    0.5436	    0.5399	    0.5333	      0.54	     0.549	    0.5412	
  8.59e+08	    0.5436	    0.5399	    0.5333	      0.54	     0.549	    0.5412	
  8.69e+08	    0.5436	    0.5399	    0.5333	      0.54	     0.549	    0.5412	
  8.79e+08	    0.5436	      0.54	    0.5333	      0.54	     0.549	    0.5412	
  8.89e+08	    0.5436	      0.54	    0.5333	      0.54	     0.549	    0.5412	
  8.99e+08	    0.5436	      0.54	    0.5333	      0.54	     0.549	    0.5412	
  9.09e+08	    0.5436	      0.54	    0.5333	      0.54	     0.549	    0.5412	
  9.19e+08	    0.5436	      0.54	    0.5333	      0.54	     0.549	    0.5412	
  9.29e+08	    0.5436	      0.54	    0.5333	      0.54	     0.549	    0.5412	
  9.39e+08	    0.5436	      0.54	    0.5333	      0.54	     0.549	    0.5412	
  9.49e+08	    0.5436	      0.54	    0.5333	      0.54	     0.549	    0.5412	
  9.59e+08	    0.5436	    0.5399	    0.5333	      0.54	     0.549	    0.5412	
  9.69e+08	    0.5436	    0.5399	    0.5333	      0.54	     0.549	    0.5412	
  9.79e+08	    0.5436	    0.5399	    0.5333	      0.54	     0.549	    0.5412	
  9.89e+08	    0.5436	    0.5399	    0.5333	      0.54	     0.549	    0.5412	
  9.99e+08	    0.5436	    0.5399	    0.5333	      0.54	     0.549	    0.5412	


==> Trunc_10_9/Alg3/K2/Fram2000/100Trunc_0_3_K2_utility_10_9.txt <==
    Slots	 Utility1	 Utility2	 Utility3	 Utility4	Utility5	SumUtility

     9e+06	    0.5448	      0.54	    0.5335	    0.5397	     0.549	    0.5414	
   1.9e+07	    0.5442	    0.5402	    0.5333	    0.5408	    0.5491	    0.5415	
   2.9e+07	    0.5443	    0.5399	    0.5336	    0.5407	    0.5491	    0.5415	
   3.9e+07	    0.5442	    0.5402	    0.5335	    0.5404	    0.5492	    0.5415	
   4.9e+07	    0.5441	    0.5404	    0.5336	    0.5402	    0.5493	    0.5415	
   5.9e+07	    0.5441	    0.5404	    0.5337	    0.5402	    0.5494	    0.5415	
   6.9e+07	     0.544	    0.5405	    0.5335	    0.5403	    0.5493	    0.5415	
   7.9e+07	    0.5439	    0.5405	    0.5335	    0.5403	    0.5494	    0.5415	
   8.9e+07	    0.5438	    0.5404	    0.5334	    0.5403	    0.5494	    0.5415	
   9.9e+07	    0.5438	    0.5405	    0.5334	    0.5403	    0.5495	    0.5415	
  1.09e+08	    0.5438	    0.5404	    0.5334	    0.5403	    0.5496	    0.5415	
  1.19e+08	    0.5438	    0.5405	    0.5334	    0.5403	    0.5496	    0.5415	
  1.29e+08	    0.5438	    0.5405	    0.5335	    0.5403	    0.5496	    0.5415	
  1.39e+08	    0.5438	    0.5405	    0.5335	    0.5403	    0.5496	    0.5415	
  1.49e+08	    0.5438	    0.5405	    0.5335	    0.5403	    0.5496	    0.5415	
  1.59e+08	    0.5437	    0.5405	    0.5335	    0.5403	    0.5496	    0.5415	
  1.69e+08	    0.5438	    0.5405	    0.5336	    0.5402	    0.5495	    0.5415	
  1.79e+08	    0.5437	    0.5406	    0.5336	    0.5402	    0.5495	    0.5415	
  1.89e+08	    0.5437	    0.5406	    0.5336	    0.5402	    0.5495	    0.5415	
  1.99e+08	    0.5437	    0.5406	    0.5336	    0.5402	    0.5495	    0.5415	
  2.09e+08	    0.5437	    0.5406	    0.5336	    0.5402	    0.5495	    0.5415	
  2.19e+08	    0.5437	    0.5406	    0.5336	    0.5403	    0.5494	    0.5415	
  2.29e+08	    0.5437	    0.5406	    0.5337	    0.5402	    0.5494	    0.5415	
  2.39e+08	    0.5437	    0.5406	    0.5336	    0.5402	    0.5495	    0.5415	
  2.49e+08	    0.5437	    0.5406	    0.5336	    0.5403	    0.5494	    0.5415	
  2.59e+08	    0.5437	    0.5406	    0.5336	    0.5402	    0.5495	    0.5415	
  2.69e+08	    0.5437	    0.5406	    0.5336	    0.5402	    0.5495	    0.5415	
  2.79e+08	    0.5436	    0.5407	    0.5336	    0.5402	    0.5495	    0.5415	
  2.89e+08	    0.5436	    0.5407	    0.5336	    0.5402	    0.5495	    0.5415	
  2.99e+08	    0.5437	    0.5407	    0.5336	    0.5402	    0.5495	    0.5415	
  3.09e+08	    0.5437	    0.5407	    0.5336	    0.5402	    0.5495	    0.5415	
  3.19e+08	    0.5437	    0.5407	    0.5336	    0.5402	    0.5495	    0.5415	
  3.29e+08	    0.5437	    0.5407	    0.5336	    0.5402	    0.5495	    0.5415	
  3.39e+08	    0.5436	    0.5407	    0.5336	    0.5402	    0.5495	    0.5415	
  3.49e+08	    0.5436	    0.5407	    0.5336	    0.5402	    0.5495	    0.5415	
  3.59e+08	    0.5436	    0.5407	    0.5336	    0.5402	    0.5495	    0.5415	
  3.69e+08	    0.5436	    0.5407	    0.5336	    0.5402	    0.5495	    0.5415	
  3.79e+08	    0.5436	    0.5407	    0.5337	    0.5402	    0.5495	    0.5415	
  3.89e+08	    0.5436	    0.5407	    0.5337	    0.5402	    0.5495	    0.5415	
  3.99e+08	    0.5436	    0.5407	    0.5337	    0.5402	    0.5495	    0.5415	
  4.09e+08	    0.5436	    0.5407	    0.5337	    0.5403	    0.5495	    0.5415	
  4.19e+08	    0.5436	    0.5407	    0.5337	    0.5402	    0.5495	    0.5415	
  4.29e+08	    0.5436	    0.5407	    0.5337	    0.5402	    0.5495	    0.5415	
  4.39e+08	    0.5436	    0.5407	    0.5337	    0.5402	    0.5495	    0.5415	
  4.49e+08	    0.5437	    0.5407	    0.5336	    0.5402	    0.5495	    0.5415	
  4.59e+08	    0.5437	    0.5407	    0.5336	    0.5402	    0.5494	    0.5415	
  4.69e+08	    0.5437	    0.5407	    0.5336	    0.5402	    0.5494	    0.5415	
  4.79e+08	    0.5437	    0.5407	    0.5336	    0.5402	    0.5494	    0.5415	
  4.89e+08	    0.5437	    0.5407	    0.5336	    0.5402	    0.5494	    0.5415	
  4.99e+08	    0.5437	    0.5407	    0.5336	    0.5402	    0.5494	    0.5415	
  5.09e+08	    0.5437	    0.5407	    0.5336	    0.5402	    0.5495	    0.5415	
  5.19e+08	    0.5437	    0.5407	    0.5336	    0.5402	    0.5495	    0.5415	
  5.29e+08	    0.5437	    0.5407	    0.5336	    0.5402	    0.5495	    0.5415	
  5.39e+08	    0.5437	    0.5407	    0.5336	    0.5402	    0.5495	    0.5415	
  5.49e+08	    0.5437	    0.5407	    0.5336	    0.5402	    0.5495	    0.5415	
  5.59e+08	    0.5437	    0.5407	    0.5336	    0.5402	    0.5495	    0.5415	
  5.69e+08	    0.5437	    0.5407	    0.5336	    0.5402	    0.5495	    0.5415	
  5.79e+08	    0.5437	    0.5407	    0.5336	    0.5402	    0.5495	    0.5415	
  5.89e+08	    0.5437	    0.5407	    0.5336	    0.5402	    0.5494	    0.5415	
  5.99e+08	    0.5437	    0.5407	    0.5336	    0.5402	    0.5494	    0.5415	
  6.09e+08	    0.5437	    0.5407	    0.5336	    0.5402	    0.5494	    0.5415	
  6.19e+08	    0.5437	    0.5407	    0.5336	    0.5402	    0.5494	    0.5415	
  6.29e+08	    0.5437	    0.5407	    0.5336	    0.5403	    0.5494	    0.5415	
  6.39e+08	    0.5437	    0.5407	    0.5336	    0.5403	    0.5494	    0.5415	
  6.49e+08	    0.5437	    0.5407	    0.5336	    0.5403	    0.5494	    0.5415	
  6.59e+08	    0.5437	    0.5407	    0.5336	    0.5403	    0.5494	    0.5415	
  6.69e+08	    0.5437	    0.5407	    0.5336	    0.5403	    0.5494	    0.5415	
  6.79e+08	    0.5437	    0.5406	    0.5336	    0.5403	    0.5494	    0.5415	
  6.89e+08	    0.5437	    0.5406	    0.5336	    0.5403	    0.5494	    0.5415	
  6.99e+08	    0.5437	    0.5406	    0.5336	    0.5403	    0.5494	    0.5415	
  7.09e+08	    0.5437	    0.5407	    0.5336	    0.5403	    0.5494	    0.5415	
  7.19e+08	    0.5437	    0.5407	    0.5336	    0.5403	    0.5494	    0.5415	
  7.29e+08	    0.5437	    0.5407	    0.5336	    0.5403	    0.5494	    0.5415	
  7.39e+08	    0.5437	    0.5407	    0.5336	    0.5403	    0.5494	    0.5415	
  7.49e+08	    0.5437	    0.5407	    0.5336	    0.5403	    0.5494	    0.5415	
  7.59e+08	    0.5437	    0.5407	    0.5336	    0.5403	    0.5494	    0.5415	
  7.69e+08	    0.5437	    0.5407	    0.5336	    0.5403	    0.5494	    0.5415	
  7.79e+08	    0.5437	    0.5407	    0.5336	    0.5403	    0.5494	    0.5415	
  7.89e+08	    0.5437	    0.5407	    0.5336	    0.5403	    0.5494	    0.5415	
  7.99e+08	    0.5437	    0.5407	    0.5336	    0.5403	    0.5494	    0.5415	
  8.09e+08	    0.5437	    0.5407	    0.5336	    0.5403	    0.5494	    0.5415	
  8.19e+08	    0.5437	    0.5407	    0.5336	    0.5403	    0.5494	    0.5415	
  8.29e+08	    0.5437	    0.5407	    0.5336	    0.5403	    0.5494	    0.5415	
  8.39e+08	    0.5437	    0.5407	    0.5336	    0.5403	    0.5494	    0.5415	
  8.49e+08	    0.5437	    0.5407	    0.5336	    0.5403	    0.5494	    0.5415	
  8.59e+08	    0.5437	    0.5407	    0.5336	    0.5403	    0.5494	    0.5415	
  8.69e+08	    0.5437	    0.5407	    0.5336	    0.5403	    0.5494	    0.5415	
  8.79e+08	    0.5437	    0.5407	    0.5336	    0.5403	    0.5494	    0.5415	
  8.89e+08	    0.5437	    0.5407	    0.5336	    0.5403	    0.5494	    0.5415	
  8.99e+08	    0.5437	    0.5407	    0.5336	    0.5403	    0.5494	    0.5415	
  9.09e+08	    0.5437	    0.5407	    0.5336	    0.5403	    0.5494	    0.5415	
  9.19e+08	    0.5437	    0.5407	    0.5336	    0.5403	    0.5494	    0.5415	
  9.29e+08	    0.5437	    0.5407	    0.5336	    0.5403	    0.5494	    0.5415	
  9.39e+08	    0.5437	    0.5407	    0.5336	    0.5403	    0.5494	    0.5415	
  9.49e+08	    0.5437	    0.5407	    0.5336	    0.5403	    0.5494	    0.5415	
  9.59e+08	    0.5437	    0.5407	    0.5336	    0.5403	    0.5494	    0.5415	
  9.69e+08	    0.5437	    0.5407	    0.5336	    0.5403	    0.5494	    0.5415	
  9.79e+08	    0.5437	    0.5407	    0.5336	    0.5403	    0.5494	    0.5415	
  9.89e+08	    0.5437	    0.5406	    0.5336	    0.5403	    0.5494	    0.5415	
  9.99e+08	    0.5437	    0.5406	    0.5336	    0.5403	    0.5494	    0.5415	


==> Trunc_10_9/Alg3/K2/Fram500/100Trunc_0_05_K2_utility_10_9.txt <==
    Slots	 Utility1	 Utility2	 Utility3	 Utility4	Utility5	SumUtility

     9e+06	    0.5323	    0.5602	    0.5747	    0.5586	     0.569	     0.559	
   1.9e+07	    0.5364	    0.5625	    0.5598	    0.5605	    0.5516	    0.5542	
   2.9e+07	    0.5063	    0.5899	    0.5447	    0.5473	    0.5414	    0.5459	
   3.9e+07	    0.5228	    0.5737	    0.5596	    0.5374	    0.5347	    0.5457	
   4.9e+07	    0.5374	    0.5691	    0.5559	    0.5363	    0.5308	    0.5459	
   5.9e+07	    0.5425	    0.5571	    0.5424	    0.5424	    0.5334	    0.5436	
   6.9e+07	    0.5223	    0.5627	    0.5178	    0.5192	    0.5205	    0.5285	
   7.9e+07	    0.5279	    0.5649	    0.5205	    0.5198	    0.5179	    0.5302	
   8.9e+07	    0.5273	    0.5582	    0.5181	    0.5152	    0.5274	    0.5292	
   9.9e+07	    0.5329	    0.5515	    0.5222	    0.5156	    0.5244	    0.5293	
  1.09e+08	    0.5333	    0.5477	    0.5325	    0.5101	    0.5229	    0.5293	
  1.19e+08	     0.534	    0.5514	    0.5303	    0.5127	    0.5197	    0.5296	
  1.29e+08	    0.5303	    0.5463	    0.5272	    0.5117	    0.5161	    0.5263	
  1.39e+08	    0.5292	    0.5435	     0.527	    0.5133	     0.515	    0.5256	
  1.49e+08	    0.5275	    0.5435	    0.5261	     0.517	    0.5172	    0.5262	
  1.59e+08	      0.53	    0.5426	    0.5251	    0.5164	    0.5213	    0.5271	
  1.69e+08	    0.5291	    0.5418	    0.5254	    0.5172	    0.5234	    0.5274	
  1.79e+08	    0.5279	    0.5472	    0.5227	    0.5145	    0.5263	    0.5277	
  1.89e+08	    0.5272	    0.5474	    0.5194	    0.5117	    0.5307	    0.5273	
  1.99e+08	    0.5275	    0.5495	    0.5208	    0.5131	    0.5333	    0.5288	
  2.09e+08	    0.5283	    0.5506	    0.5211	    0.5134	    0.5339	    0.5295	
  2.19e+08	    0.5277	    0.5528	    0.5229	    0.5116	    0.5368	    0.5303	
  2.29e+08	    0.5268	    0.5539	     0.523	    0.5106	    0.5382	    0.5305	
  2.39e+08	    0.5276	    0.5575	    0.5204	    0.5093	    0.5385	    0.5307	
  2.49e+08	    0.5273	     0.558	    0.5233	    0.5116	    0.5375	    0.5315	
  2.59e+08	    0.5267	    0.5582	     0.524	    0.5129	     0.538	     0.532	
  2.69e+08	    0.5261	    0.5578	     0.523	    0.5142	    0.5397	    0.5322	
  2.79e+08	    0.5275	    0.5566	    0.5224	    0.5141	    0.5412	    0.5324	
  2.89e+08	     0.527	    0.5552	    0.5233	    0.5154	    0.5416	    0.5325	
  2.99e+08	    0.5309	    0.5528	    0.5225	    0.5155	    0.5389	    0.5321	
  3.09e+08	    0.5314	    0.5502	    0.5229	    0.5184	    0.5386	    0.5323	
  3.19e+08	    0.5313	    0.5497	     0.523	    0.5189	    0.5395	    0.5325	
  3.29e+08	    0.5331	    0.5499	    0.5225	    0.5202	     0.539	    0.5329	
  3.39e+08	    0.5334	    0.5492	    0.5237	    0.5208	     0.539	    0.5332	
  3.49e+08	    0.5337	    0.5503	    0.5238	    0.5206	    0.5388	    0.5334	
  3.59e+08	     0.534	    0.5508	    0.5227	    0.5214	    0.5406	    0.5339	
  3.69e+08	    0.5328	    0.5525	    0.5207	     0.523	    0.5408	     0.534	
  3.79e+08	    0.5332	    0.5521	    0.5213	    0.5258	    0.5408	    0.5346	
  3.89e+08	    0.5325	    0.5521	     0.522	    0.5275	    0.5406	    0.5349	
  3.99e+08	    0.5315	     0.551	    0.5232	    0.5268	    0.5409	    0.5346	
  4.09e+08	    0.5327	    0.5499	    0.5228	    0.5268	    0.5422	    0.5349	
  4.19e+08	     0.533	    0.5498	    0.5227	    0.5273	    0.5438	    0.5353	
  4.29e+08	    0.5338	      0.55	    0.5225	    0.5274	    0.5451	    0.5358	
  4.39e+08	    0.5338	     0.552	    0.5222	    0.5272	    0.5446	     0.536	
  4.49e+08	    0.5334	    0.5521	    0.5229	    0.5268	    0.5445	     0.536	
  4.59e+08	    0.5333	    0.5529	     0.522	    0.5275	    0.5443	     0.536	
  4.69e+08	    0.5332	     0.552	    0.5213	    0.5285	    0.5445	    0.5359	
  4.79e+08	    0.5345	    0.5521	    0.5205	    0.5283	    0.5447	     0.536	
  4.89e+08	    0.5329	    0.5515	    0.5192	    0.5278	    0.5444	    0.5352	
  4.99e+08	    0.5329	    0.5514	     0.519	    0.5287	    0.5453	    0.5355	
  5.09e+08	    0.5317	    0.5544	    0.5182	    0.5274	    0.5453	    0.5354	
  5.19e+08	    0.5327	    0.5538	    0.5181	    0.5263	    0.5454	    0.5353	
  5.29e+08	    0.5339	    0.5531	    0.5183	    0.5257	    0.5454	    0.5353	
  5.39e+08	    0.5334	    0.5529	    0.5178	    0.5263	    0.5465	    0.5354	
  5.49e+08	    0.5335	    0.5522	    0.5171	    0.5274	    0.5465	    0.5354	
  5.59e+08	     0.534	    0.5523	    0.5187	    0.5264	    0.5463	    0.5355	
  5.69e+08	    0.5344	    0.5513	    0.5186	    0.5267	    0.5462	    0.5354	
  5.79e+08	    0.5335	    0.5508	    0.5191	    0.5276	    0.5462	    0.5354	
  5.89e+08	    0.5351	    0.5505	    0.5187	    0.5287	    0.5451	    0.5356	
  5.99e+08	    0.5359	    0.5502	    0.5187	    0.5281	    0.5456	    0.5357	
  6.09e+08	    0.5357	    0.5496	    0.5185	     0.529	    0.5454	    0.5357	
  6.19e+08	    0.5356	    0.5495	    0.5192	    0.5295	    0.5447	    0.5357	
  6.29e+08	    0.5358	    0.5504	    0.5196	    0.5292	    0.5452	     0.536	
  6.39e+08	    0.5362	    0.5501	    0.5202	    0.5286	    0.5438	    0.5358	
  6.49e+08	     0.535	    0.5515	    0.5199	    0.5284	    0.5437	    0.5357	
  6.59e+08	    0.5364	    0.5516	      0.52	    0.5285	     0.544	    0.5361	
  6.69e+08	    0.5352	    0.5517	    0.5191	    0.5282	    0.5437	    0.5356	
  6.79e+08	    0.5347	    0.5518	    0.5195	    0.5284	    0.5437	    0.5356	
  6.89e+08	    0.5346	     0.551	    0.5206	    0.5288	    0.5436	    0.5357	
  6.99e+08	    0.5356	     0.551	    0.5208	    0.5294	    0.5432	     0.536	
  7.09e+08	    0.5354	    0.5512	    0.5209	    0.5288	    0.5437	     0.536	
  7.19e+08	    0.5354	    0.5509	    0.5208	    0.5294	    0.5435	     0.536	
  7.29e+08	    0.5354	    0.5517	     0.521	    0.5289	    0.5437	    0.5361	
  7.39e+08	    0.5354	    0.5514	    0.5219	     0.529	    0.5445	    0.5364	
  7.49e+08	    0.5355	    0.5513	    0.5223	    0.5296	    0.5444	    0.5366	
  7.59e+08	    0.5356	    0.5507	    0.5224	      0.53	    0.5445	    0.5366	
  7.69e+08	    0.5351	    0.5508	    0.5226	    0.5311	    0.5445	    0.5368	
  7.79e+08	    0.5351	    0.5504	    0.5224	    0.5313	    0.5444	    0.5367	
  7.89e+08	    0.5352	    0.5501	     0.522	     0.532	    0.5443	    0.5367	
  7.99e+08	     0.535	    0.5508	    0.5223	     0.532	    0.5441	    0.5368	
  8.09e+08	    0.5351	    0.5506	    0.5226	    0.5318	    0.5446	    0.5369	
  8.19e+08	     0.535	    0.5508	     0.522	    0.5314	    0.5454	    0.5369	
  8.29e+08	    0.5351	    0.5501	    0.5224	    0.5319	    0.5453	     0.537	
  8.39e+08	    0.5355	    0.5504	    0.5221	    0.5318	    0.5452	     0.537	
  8.49e+08	    0.5352	    0.5505	    0.5225	    0.5316	    0.5455	    0.5371	
  8.59e+08	    0.5352	    0.5503	    0.5227	     0.532	    0.5456	    0.5372	
  8.69e+08	    0.5349	    0.5501	    0.5228	    0.5319	    0.5461	    0.5371	
  8.79e+08	    0.5346	    0.5503	    0.5223	    0.5319	    0.5463	    0.5371	
  8.89e+08	    0.5344	    0.5505	     0.522	    0.5321	     0.546	     0.537	
  8.99e+08	    0.5346	    0.5508	    0.5217	    0.5317	    0.5468	    0.5371	
  9.09e+08	    0.5358	    0.5503	    0.5215	    0.5312	    0.5468	    0.5371	
  9.19e+08	    0.5364	    0.5497	    0.5214	    0.5313	     0.547	    0.5372	
  9.29e+08	    0.5365	    0.5496	    0.5211	    0.5306	    0.5467	    0.5369	
  9.39e+08	    0.5363	      0.55	    0.5217	    0.5309	    0.5465	    0.5371	
  9.49e+08	    0.5364	    0.5503	    0.5216	     0.531	    0.5465	    0.5372	
  9.59e+08	    0.5369	    0.5502	     0.522	    0.5306	    0.5466	    0.5373	
  9.69e+08	     0.537	    0.5503	    0.5225	    0.5305	    0.5465	    0.5374	
  9.79e+08	    0.5365	    0.5491	    0.5236	    0.5317	    0.5461	    0.5374	
  9.89e+08	     0.535	    0.5489	     0.522	    0.5316	    0.5456	    0.5366	
  9.99e+08	    0.5345	      0.55	    0.5218	    0.5313	    0.5457	    0.5366	


==> Trunc_10_9/Alg3/K2/Fram500/100Trunc_0_15_K2_utility_10_9.txt <==
    Slots	 Utility1	 Utility2	 Utility3	 Utility4	Utility5	SumUtility

     9e+06	    0.5361	    0.5326	     0.529	    0.5404	    0.5529	    0.5382	
   1.9e+07	    0.5392	    0.5349	    0.5302	    0.5377	    0.5465	    0.5377	
   2.9e+07	    0.5365	    0.5375	    0.5291	    0.5372	     0.547	    0.5374	
   3.9e+07	    0.5378	    0.5373	    0.5286	    0.5378	    0.5464	    0.5376	
   4.9e+07	    0.5392	    0.5351	    0.5276	    0.5378	    0.5467	    0.5373	
   5.9e+07	    0.5393	    0.5362	    0.5269	    0.5384	     0.547	    0.5376	
   6.9e+07	    0.5385	    0.5368	     0.527	    0.5386	    0.5463	    0.5374	
   7.9e+07	    0.5384	    0.5363	    0.5276	    0.5384	    0.5462	    0.5374	
   8.9e+07	    0.5383	    0.5359	    0.5274	    0.5386	    0.5457	    0.5372	
   9.9e+07	    0.5384	     0.536	     0.527	    0.5382	    0.5458	    0.5371	
  1.09e+08	    0.5382	    0.5363	    0.5272	    0.5378	    0.5459	    0.5371	
  1.19e+08	    0.5384	    0.5361	    0.5277	    0.5375	    0.5458	    0.5371	
  1.29e+08	    0.5386	    0.5361	    0.5275	    0.5373	    0.5456	     0.537	
  1.39e+08	    0.5386	    0.5363	    0.5278	    0.5368	    0.5457	    0.5371	
  1.49e+08	    0.5385	    0.5362	    0.5283	    0.5365	    0.5453	     0.537	
  1.59e+08	    0.5384	    0.5363	    0.5284	    0.5362	    0.5453	    0.5369	
  1.69e+08	    0.5385	    0.5366	    0.5287	     0.536	    0.5455	     0.537	
  1.79e+08	    0.5383	    0.5365	    0.5285	    0.5361	    0.5456	     0.537	
  1.89e+08	    0.5382	    0.5362	    0.5288	    0.5362	    0.5456	     0.537	
  1.99e+08	    0.5382	    0.5366	    0.5291	    0.5361	    0.5454	    0.5371	
  2.09e+08	     0.538	    0.5366	    0.5289	    0.5358	    0.5457	     0.537	
  2.19e+08	    0.5379	    0.5365	     0.529	    0.5358	    0.5457	     0.537	
  2.29e+08	    0.5379	    0.5366	     0.529	    0.5357	    0.5457	     0.537	
  2.39e+08	    0.5378	    0.5365	    0.5292	    0.5359	    0.5457	     0.537	
  2.49e+08	    0.5378	    0.5365	    0.5293	    0.5358	    0.5458	     0.537	
  2.59e+08	    0.5378	    0.5362	    0.5292	    0.5359	    0.5457	     0.537	
  2.69e+08	    0.5379	    0.5361	    0.5292	    0.5359	    0.5455	    0.5369	
  2.79e+08	    0.5379	    0.5362	     0.529	    0.5358	    0.5457	    0.5369	
  2.89e+08	     0.538	    0.5365	    0.5289	    0.5358	    0.5456	     0.537	
  2.99e+08	    0.5381	    0.5365	    0.5289	    0.5358	    0.5456	     0.537	
  3.09e+08	    0.5383	    0.5366	    0.5289	    0.5357	    0.5456	     0.537	
  3.19e+08	    0.5383	    0.5367	    0.5289	    0.5356	    0.5454	     0.537	
  3.29e+08	    0.5384	    0.5366	     0.529	    0.5355	    0.5453	     0.537	
  3.39e+08	    0.5385	    0.5366	    0.5288	    0.5356	    0.5451	    0.5369	
  3.49e+08	    0.5384	    0.5369	    0.5287	    0.5355	    0.5451	    0.5369	
  3.59e+08	    0.5385	     0.537	    0.5287	    0.5355	    0.5452	     0.537	
  3.69e+08	    0.5387	     0.537	    0.5286	    0.5355	    0.5451	     0.537	
  3.79e+08	    0.5386	     0.537	    0.5288	    0.5354	     0.545	     0.537	
  3.89e+08	    0.5386	     0.537	    0.5287	    0.5353	    0.5451	    0.5369	
  3.99e+08	    0.5385	    0.5371	    0.5286	    0.5352	     0.545	    0.5369	
  4.09e+08	    0.5385	    0.5371	    0.5287	    0.5352	     0.545	    0.5369	
  4.19e+08	    0.5385	    0.5372	    0.5287	    0.5352	     0.545	    0.5369	
  4.29e+08	    0.5385	    0.5372	    0.5285	    0.5353	    0.5452	    0.5369	
  4.39e+08	    0.5383	    0.5371	    0.5285	    0.5354	    0.5451	    0.5369	
  4.49e+08	    0.5383	    0.5374	    0.5285	    0.5353	    0.5452	    0.5369	
  4.59e+08	    0.5383	    0.5374	    0.5286	    0.5353	    0.5451	    0.5369	
  4.69e+08	    0.5383	    0.5374	    0.5286	    0.5353	    0.5451	     0.537	
  4.79e+08	    0.5383	    0.5372	    0.5287	    0.5353	    0.5452	    0.5369	
  4.89e+08	    0.5384	    0.5372	    0.5286	    0.5353	    0.5453	     0.537	
  4.99e+08	    0.5385	    0.5371	    0.5287	    0.5353	    0.5453	     0.537	
  5.09e+08	    0.5385	     0.537	    0.5288	    0.5353	    0.5452	     0.537	
  5.19e+08	    0.5385	    0.5371	     0.529	    0.5353	    0.5453	     0.537	
  5.29e+08	    0.5384	    0.5371	    0.5289	    0.5354	    0.5452	     0.537	
  5.39e+08	    0.5384	    0.5371	    0.5288	    0.5354	    0.5453	     0.537	
  5.49e+08	    0.5383	    0.5371	    0.5289	    0.5354	    0.5453	     0.537	
  5.59e+08	    0.5381	    0.5372	     0.529	    0.5354	    0.5454	     0.537	
  5.69e+08	    0.5381	    0.5372	     0.529	    0.5353	    0.5453	     0.537	
  5.79e+08	    0.5382	    0.5372	     0.529	    0.5352	    0.5454	     0.537	
  5.89e+08	    0.5382	    0.5372	     0.529	    0.5352	    0.5453	     0.537	
  5.99e+08	    0.5381	    0.5373	     0.529	    0.5353	    0.5453	     0.537	
  6.09e+08	    0.5381	    0.5372	    0.5291	    0.5352	    0.5455	     0.537	
  6.19e+08	    0.5381	    0.5372	    0.5291	    0.5351	    0.5454	     0.537	
  6.29e+08	    0.5381	    0.5372	    0.5291	    0.5351	    0.5454	     0.537	
  6.39e+08	    0.5382	    0.5373	    0.5291	    0.5351	    0.5453	     0.537	
  6.49e+08	    0.5382	    0.5373	     0.529	     0.535	    0.5453	     0.537	
  6.59e+08	    0.5382	    0.5373	    0.5291	    0.5351	    0.5453	     0.537	
  6.69e+08	    0.5382	    0.5373	     0.529	    0.5351	    0.5453	     0.537	
  6.79e+08	    0.5383	    0.5374	    0.5289	    0.5351	    0.5453	     0.537	
  6.89e+08	    0.5382	    0.5373	    0.5289	    0.5351	    0.5453	     0.537	
  6.99e+08	    0.5382	    0.5373	    0.5289	    0.5351	    0.5453	     0.537	
  7.09e+08	    0.5382	    0.5374	     0.529	    0.5351	    0.5453	     0.537	
  7.19e+08	    0.5381	    0.5374	    0.5289	    0.5351	    0.5453	     0.537	
  7.29e+08	    0.5382	    0.5374	    0.5289	     0.535	    0.5453	     0.537	
  7.39e+08	    0.5382	    0.5374	     0.529	    0.5351	    0.5453	     0.537	
  7.49e+08	    0.5382	    0.5374	     0.529	    0.5351	    0.5453	     0.537	
  7.59e+08	    0.5382	    0.5374	     0.529	    0.5351	    0.5454	     0.537	
  7.69e+08	    0.5382	    0.5373	     0.529	     0.535	    0.5454	     0.537	
  7.79e+08	    0.5381	    0.5374	    0.5289	     0.535	    0.5454	     0.537	
  7.89e+08	     0.538	    0.5374	    0.5289	    0.5351	    0.5455	     0.537	
  7.99e+08	    0.5381	    0.5374	    0.5289	    0.5351	    0.5455	     0.537	
  8.09e+08	    0.5381	    0.5375	    0.5289	     0.535	    0.5455	     0.537	
  8.19e+08	    0.5381	    0.5375	    0.5289	     0.535	    0.5455	     0.537	
  8.29e+08	     0.538	    0.5375	    0.5289	     0.535	    0.5455	     0.537	
  8.39e+08	     0.538	    0.5375	     0.529	     0.535	    0.5455	     0.537	
  8.49e+08	     0.538	    0.5374	     0.529	    0.5351	    0.5456	     0.537	
  8.59e+08	    0.5379	    0.5374	     0.529	    0.5351	    0.5456	     0.537	
  8.69e+08	    0.5378	    0.5375	     0.529	    0.5351	    0.5456	     0.537	
  8.79e+08	    0.5379	    0.5375	    0.5291	    0.5351	    0.5456	     0.537	
  8.89e+08	    0.5379	    0.5376	    0.5291	    0.5351	    0.5456	     0.537	
  8.99e+08	    0.5379	    0.5376	    0.5291	    0.5351	    0.5457	    0.5371	
  9.09e+08	    0.5379	    0.5376	     0.529	    0.5351	    0.5457	     0.537	
  9.19e+08	    0.5378	    0.5376	     0.529	    0.5351	    0.5458	    0.5371	
  9.29e+08	    0.5379	    0.5376	     0.529	    0.5352	    0.5457	    0.5371	
  9.39e+08	    0.5379	    0.5376	     0.529	    0.5352	    0.5457	    0.5371	
  9.49e+08	    0.5379	    0.5376	     0.529	    0.5352	    0.5458	    0.5371	
  9.59e+08	    0.5379	    0.5376	     0.529	    0.5352	    0.5458	    0.5371	
  9.69e+08	    0.5379	    0.5376	     0.529	    0.5352	    0.5458	    0.5371	
  9.79e+08	    0.5379	    0.5376	     0.529	    0.5351	    0.5458	    0.5371	
  9.89e+08	    0.5379	    0.5376	     0.529	    0.5351	    0.5458	    0.5371	
  9.99e+08	    0.5378	    0.5376	     0.529	    0.5351	    0.5459	    0.5371	


==> Trunc_10_9/Alg3/K2/Fram500/100Trunc_0_1_K2_utility_10_9.txt <==
    Slots	 Utility1	 Utility2	 Utility3	 Utility4	Utility5	SumUtility

     9e+06	    0.5386	    0.5474	    0.5252	    0.5345	    0.5324	    0.5356	
   1.9e+07	    0.5366	    0.5407	     0.516	    0.5341	    0.5399	    0.5335	
   2.9e+07	    0.5364	    0.5401	    0.5165	    0.5293	    0.5396	    0.5324	
   3.9e+07	    0.5333	    0.5396	    0.5227	    0.5318	    0.5399	    0.5335	
   4.9e+07	    0.5333	    0.5348	     0.527	    0.5327	    0.5414	    0.5338	
   5.9e+07	    0.5359	    0.5362	    0.5255	    0.5341	      0.54	    0.5343	
   6.9e+07	    0.5392	    0.5352	    0.5274	    0.5334	    0.5405	    0.5351	
   7.9e+07	    0.5385	    0.5393	    0.5256	    0.5336	    0.5409	    0.5356	
   8.9e+07	     0.539	      0.54	    0.5264	    0.5342	    0.5408	    0.5361	
   9.9e+07	    0.5379	    0.5408	    0.5252	    0.5345	    0.5406	    0.5358	
  1.09e+08	    0.5387	    0.5408	    0.5241	    0.5354	    0.5404	    0.5359	
  1.19e+08	    0.5393	    0.5402	    0.5257	    0.5347	    0.5401	     0.536	
  1.29e+08	    0.5387	    0.5393	     0.526	    0.5349	    0.5407	    0.5359	
  1.39e+08	    0.5387	    0.5397	    0.5255	    0.5356	    0.5407	     0.536	
  1.49e+08	    0.5377	    0.5386	    0.5255	     0.535	    0.5415	    0.5357	
  1.59e+08	     0.538	    0.5397	    0.5252	    0.5352	    0.5415	    0.5359	
  1.69e+08	    0.5376	    0.5381	    0.5261	    0.5351	    0.5426	    0.5359	
  1.79e+08	    0.5369	    0.5379	    0.5267	    0.5344	    0.5432	    0.5358	
  1.89e+08	    0.5373	    0.5375	    0.5273	     0.535	    0.5425	    0.5359	
  1.99e+08	    0.5366	    0.5375	    0.5278	    0.5355	    0.5423	    0.5359	
  2.09e+08	     0.536	    0.5365	     0.528	    0.5354	    0.5434	    0.5359	
  2.19e+08	    0.5367	     0.537	    0.5278	    0.5355	    0.5436	    0.5361	
  2.29e+08	    0.5369	    0.5374	    0.5279	    0.5354	    0.5434	    0.5362	
  2.39e+08	    0.5374	    0.5371	    0.5283	    0.5359	    0.5431	    0.5363	
  2.49e+08	    0.5379	    0.5367	    0.5279	    0.5363	    0.5434	    0.5365	
  2.59e+08	    0.5379	    0.5366	     0.528	     0.536	    0.5435	    0.5364	
  2.69e+08	    0.5379	    0.5367	    0.5277	    0.5358	    0.5437	    0.5364	
  2.79e+08	    0.5382	    0.5371	    0.5276	    0.5353	    0.5437	    0.5364	
  2.89e+08	    0.5385	     0.537	    0.5279	    0.5352	    0.5437	    0.5365	
  2.99e+08	    0.5388	    0.5372	    0.5279	    0.5347	    0.5439	    0.5365	
  3.09e+08	    0.5383	    0.5372	     0.528	    0.5351	    0.5438	    0.5365	
  3.19e+08	    0.5382	    0.5371	    0.5284	     0.535	    0.5443	    0.5366	
  3.29e+08	    0.5379	     0.537	    0.5284	    0.5353	    0.5446	    0.5366	
  3.39e+08	    0.5375	     0.537	    0.5283	     0.535	    0.5445	    0.5364	
  3.49e+08	    0.5377	    0.5376	    0.5282	    0.5352	    0.5442	    0.5366	
  3.59e+08	    0.5374	    0.5379	    0.5279	    0.5349	    0.5442	    0.5365	
  3.69e+08	    0.5372	    0.5378	     0.528	     0.535	    0.5443	    0.5364	
  3.79e+08	    0.5372	    0.5375	    0.5279	    0.5348	    0.5441	    0.5363	
  3.89e+08	    0.5372	    0.5378	    0.5277	    0.5347	    0.5444	    0.5364	
  3.99e+08	    0.5371	    0.5378	    0.5279	    0.5349	    0.5441	    0.5364	
  4.09e+08	    0.5371	    0.5379	    0.5283	    0.5348	    0.5439	    0.5364	
  4.19e+08	    0.5371	    0.5379	    0.5278	     0.535	    0.5434	    0.5363	
  4.29e+08	    0.5371	    0.5379	    0.5281	     0.535	    0.5437	    0.5364	
  4.39e+08	    0.5369	     0.538	    0.5281	    0.5348	    0.5437	    0.5363	
  4.49e+08	    0.5367	    0.5381	    0.5283	    0.5347	    0.5438	    0.5363	
  4.59e+08	    0.5371	     0.538	    0.5282	    0.5346	    0.5437	    0.5363	
  4.69e+08	    0.5372	    0.5379	    0.5282	    0.5346	    0.5435	    0.5363	
  4.79e+08	    0.5373	     0.538	    0.5284	    0.5346	    0.5434	    0.5363	
  4.89e+08	    0.5371	    0.5379	    0.5282	    0.5344	    0.5436	    0.5362	
  4.99e+08	    0.5369	    0.5382	     0.528	    0.5344	    0.5435	    0.5362	
  5.09e+08	     0.537	    0.5381	    0.5281	    0.5344	    0.5433	    0.5362	
  5.19e+08	    0.5371	    0.5385	     0.528	    0.5344	     0.543	    0.5362	
  5.29e+08	     0.537	    0.5386	     0.528	    0.5345	     0.543	    0.5362	
  5.39e+08	     0.537	    0.5388	    0.5279	    0.5345	    0.5432	    0.5363	
  5.49e+08	    0.5366	    0.5385	    0.5281	    0.5349	    0.5434	    0.5363	
  5.59e+08	    0.5367	    0.5389	     0.528	    0.5348	    0.5435	    0.5364	
  5.69e+08	    0.5368	    0.5391	    0.5279	    0.5348	    0.5435	    0.5364	
  5.79e+08	    0.5368	    0.5389	    0.5277	     0.535	    0.5434	    0.5364	
  5.89e+08	    0.5366	    0.5389	    0.5276	    0.5352	    0.5434	    0.5364	
  5.99e+08	    0.5366	    0.5387	    0.5275	    0.5354	    0.5435	    0.5363	
  6.09e+08	    0.5368	    0.5389	    0.5275	    0.5352	    0.5436	    0.5364	
  6.19e+08	    0.5367	    0.5388	    0.5276	    0.5353	    0.5436	    0.5364	
  6.29e+08	    0.5369	    0.5385	    0.5276	    0.5351	    0.5437	    0.5364	
  6.39e+08	    0.5369	    0.5387	    0.5277	    0.5349	    0.5435	    0.5363	
  6.49e+08	    0.5368	    0.5386	    0.5278	    0.5351	    0.5435	    0.5363	
  6.59e+08	    0.5368	    0.5386	    0.5276	     0.535	    0.5435	    0.5363	
  6.69e+08	    0.5367	    0.5385	    0.5278	    0.5353	    0.5435	    0.5363	
  6.79e+08	    0.5365	    0.5387	    0.5276	    0.5353	    0.5435	    0.5363	
  6.89e+08	    0.5366	    0.5389	    0.5274	    0.5354	    0.5437	    0.5364	
  6.99e+08	    0.5366	    0.5388	    0.5275	    0.5353	    0.5435	    0.5364	
  7.09e+08	    0.5367	    0.5386	    0.5276	    0.5355	    0.5437	    0.5364	
  7.19e+08	    0.5366	    0.5388	    0.5275	    0.5353	    0.5437	    0.5364	
  7.29e+08	    0.5366	    0.5386	    0.5277	    0.5353	    0.5438	    0.5364	
  7.39e+08	    0.5364	    0.5388	    0.5277	    0.5355	    0.5439	    0.5364	
  7.49e+08	    0.5364	    0.5387	    0.5276	    0.5357	    0.5439	    0.5365	
  7.59e+08	    0.5365	    0.5389	    0.5276	    0.5358	     0.544	    0.5365	
  7.69e+08	    0.5367	    0.5389	    0.5276	    0.5359	    0.5438	    0.5366	
  7.79e+08	    0.5366	     0.539	    0.5276	    0.5359	    0.5438	    0.5366	
  7.89e+08	    0.5365	    0.5391	    0.5276	    0.5357	    0.5439	    0.5366	
  7.99e+08	    0.5364	    0.5393	    0.5277	    0.5355	    0.5439	    0.5366	
  8.09e+08	    0.5363	    0.5391	    0.5278	    0.5354	    0.5441	    0.5365	
  8.19e+08	    0.5366	    0.5389	    0.5279	    0.5355	     0.544	    0.5366	
  8.29e+08	    0.5365	    0.5388	     0.528	    0.5353	    0.5441	    0.5365	
  8.39e+08	    0.5365	    0.5388	    0.5278	    0.5353	    0.5443	    0.5365	
  8.49e+08	    0.5364	    0.5389	     0.528	    0.5352	    0.5442	    0.5365	
  8.59e+08	    0.5364	    0.5389	    0.5282	    0.5352	    0.5442	    0.5366	
  8.69e+08	    0.5367	    0.5389	     0.528	    0.5353	    0.5441	    0.5366	
  8.79e+08	    0.5369	    0.5387	    0.5279	    0.5353	     0.544	    0.5365	
  8.89e+08	    0.5367	    0.5387	    0.5279	     0.535	    0.5441	    0.5365	
  8.99e+08	    0.5367	    0.5385	     0.528	    0.5352	    0.5441	    0.5365	
  9.09e+08	    0.5366	    0.5387	     0.528	    0.5351	    0.5441	    0.5365	
  9.19e+08	    0.5366	    0.5385	    0.5281	    0.5352	     0.544	    0.5365	
  9.29e+08	    0.5365	    0.5384	    0.5282	    0.5354	    0.5441	    0.5365	
  9.39e+08	    0.5363	    0.5383	    0.5282	    0.5354	    0.5443	    0.5365	
  9.49e+08	    0.5363	    0.5383	    0.5282	    0.5353	    0.5443	    0.5365	
  9.59e+08	    0.5362	    0.5384	    0.5281	    0.5354	    0.5442	    0.5365	
  9.69e+08	    0.5364	    0.5384	    0.5282	    0.5354	    0.5442	    0.5365	
  9.79e+08	    0.5363	    0.5383	    0.5282	    0.5354	    0.5442	    0.5365	
  9.89e+08	    0.5364	    0.5383	    0.5283	    0.5353	    0.5441	    0.5365	
  9.99e+08	    0.5363	    0.5384	    0.5282	    0.5353	    0.5443	    0.5365	


==> Trunc_10_9/Alg3/K2/Fram500/100Trunc_0_25_K2_utility_10_9.txt <==
    Slots	 Utility1	 Utility2	 Utility3	 Utility4	Utility5	SumUtility

     9e+06	    0.5406	    0.5372	    0.5285	    0.5365	    0.5458	    0.5377	
   1.9e+07	    0.5395	    0.5376	    0.5287	    0.5364	    0.5468	    0.5378	
   2.9e+07	    0.5394	    0.5376	    0.5286	    0.5364	    0.5463	    0.5377	
   3.9e+07	    0.5395	    0.5375	     0.529	    0.5364	    0.5464	    0.5378	
   4.9e+07	    0.5393	     0.537	    0.5295	    0.5362	    0.5464	    0.5377	
   5.9e+07	    0.5395	    0.5371	    0.5295	    0.5361	    0.5463	    0.5377	
   6.9e+07	    0.5396	    0.5369	    0.5297	    0.5361	    0.5463	    0.5377	
   7.9e+07	    0.5396	    0.5367	    0.5299	    0.5361	    0.5463	    0.5377	
   8.9e+07	    0.5395	    0.5368	      0.53	     0.536	    0.5463	    0.5377	
   9.9e+07	    0.5394	    0.5368	    0.5299	    0.5359	    0.5464	    0.5377	
  1.09e+08	    0.5396	    0.5368	    0.5298	     0.536	    0.5463	    0.5377	
  1.19e+08	    0.5397	    0.5368	    0.5297	     0.536	    0.5464	    0.5377	
  1.29e+08	    0.5397	    0.5368	    0.5297	     0.536	    0.5464	    0.5377	
  1.39e+08	    0.5398	    0.5367	    0.5296	     0.536	    0.5465	    0.5377	
  1.49e+08	    0.5398	    0.5367	    0.5296	    0.5361	    0.5466	    0.5377	
  1.59e+08	    0.5397	    0.5367	    0.5296	     0.536	    0.5466	    0.5377	
  1.69e+08	    0.5398	    0.5368	    0.5296	    0.5359	    0.5465	    0.5377	
  1.79e+08	    0.5398	    0.5368	    0.5295	     0.536	    0.5466	    0.5378	
  1.89e+08	    0.5398	    0.5369	    0.5295	     0.536	    0.5465	    0.5377	
  1.99e+08	    0.5397	     0.537	    0.5295	     0.536	    0.5465	    0.5377	
  2.09e+08	    0.5398	     0.537	    0.5295	    0.5359	    0.5465	    0.5377	
  2.19e+08	    0.5397	    0.5369	    0.5296	    0.5358	    0.5465	    0.5377	
  2.29e+08	    0.5398	    0.5368	    0.5297	    0.5359	    0.5464	    0.5377	
  2.39e+08	    0.5397	    0.5368	    0.5297	    0.5359	    0.5465	    0.5377	
  2.49e+08	    0.5398	    0.5368	    0.5297	    0.5359	    0.5465	    0.5377	
  2.59e+08	    0.5398	    0.5368	    0.5297	     0.536	    0.5464	    0.5377	
  2.69e+08	    0.5398	    0.5368	    0.5297	     0.536	    0.5464	    0.5377	
  2.79e+08	    0.5398	    0.5368	    0.5297	    0.5359	    0.5464	    0.5377	
  2.89e+08	    0.5398	    0.5369	    0.5297	    0.5359	    0.5465	    0.5377	
  2.99e+08	    0.5398	    0.5369	    0.5297	    0.5359	    0.5465	    0.5377	
  3.09e+08	    0.5398	    0.5369	    0.5297	    0.5359	    0.5465	    0.5378	
  3.19e+08	    0.5398	     0.537	    0.5297	    0.5359	    0.5465	    0.5378	
  3.29e+08	    0.5398	     0.537	    0.5297	    0.5359	    0.5465	    0.5378	
  3.39e+08	    0.5398	     0.537	    0.5297	    0.5359	    0.5465	    0.5378	
  3.49e+08	    0.5399	     0.537	    0.5297	    0.5359	    0.5464	    0.5378	
  3.59e+08	    0.5399	     0.537	    0.5297	    0.5359	    0.5464	    0.5378	
  3.69e+08	    0.5399	     0.537	    0.5296	    0.5359	    0.5464	    0.5378	
  3.79e+08	    0.5399	    0.5371	    0.5296	    0.5359	    0.5463	    0.5378	
  3.89e+08	    0.5399	    0.5371	    0.5297	    0.5359	    0.5463	    0.5378	
  3.99e+08	    0.5399	     0.537	    0.5297	     0.536	    0.5462	    0.5378	
  4.09e+08	    0.5399	    0.5371	    0.5297	    0.5359	    0.5462	    0.5378	
  4.19e+08	    0.5399	    0.5371	    0.5297	    0.5359	    0.5463	    0.5378	
  4.29e+08	    0.5399	    0.5371	    0.5296	    0.5359	    0.5463	    0.5378	
  4.39e+08	    0.5399	    0.5371	    0.5297	    0.5359	    0.5463	    0.5378	
  4.49e+08	    0.5399	    0.5371	    0.5297	    0.5359	    0.5463	    0.5378	
  4.59e+08	    0.5399	    0.5371	    0.5297	    0.5359	    0.5463	    0.5378	
  4.69e+08	    0.5399	    0.5372	    0.5297	    0.5359	    0.5463	    0.5378	
  4.79e+08	    0.5399	    0.5371	    0.5297	    0.5358	    0.5463	    0.5378	
  4.89e+08	    0.5399	    0.5371	    0.5297	    0.5359	    0.5463	    0.5378	
  4.99e+08	    0.5399	    0.5371	    0.5297	    0.5358	    0.5463	    0.5378	
  5.09e+08	    0.5399	    0.5371	    0.5297	    0.5359	    0.5462	    0.5378	
  5.19e+08	    0.5399	    0.5371	    0.5297	    0.5359	    0.5462	    0.5378	
  5.29e+08	    0.5399	    0.5371	    0.5297	    0.5358	    0.5462	    0.5378	
  5.39e+08	    0.5399	    0.5371	    0.5297	    0.5358	    0.5462	    0.5378	
  5.49e+08	    0.5399	    0.5371	    0.5297	    0.5358	    0.5462	    0.5378	
  5.59e+08	    0.5399	    0.5371	    0.5297	    0.5358	    0.5462	    0.5378	
  5.69e+08	    0.5399	    0.5371	    0.5298	    0.5358	    0.5462	    0.5378	
  5.79e+08	    0.5399	    0.5372	    0.5298	    0.5358	    0.5462	    0.5378	
  5.89e+08	    0.5399	    0.5371	    0.5298	    0.5358	    0.5462	    0.5378	
  5.99e+08	    0.5399	    0.5371	    0.5298	    0.5358	    0.5462	    0.5378	
  6.09e+08	    0.5399	    0.5371	    0.5298	    0.5358	    0.5462	    0.5378	
  6.19e+08	    0.5399	    0.5371	    0.5298	    0.5358	    0.5462	    0.5378	
  6.29e+08	    0.5399	    0.5371	    0.5298	    0.5358	    0.5462	    0.5378	
  6.39e+08	    0.5399	    0.5371	    0.5298	    0.5359	    0.5462	    0.5378	
  6.49e+08	    0.5399	    0.5371	    0.5298	    0.5358	    0.5462	    0.5378	
  6.59e+08	    0.5399	    0.5372	    0.5298	    0.5359	    0.5462	    0.5378	
  6.69e+08	    0.5399	    0.5371	    0.5298	    0.5359	    0.5462	    0.5378	
  6.79e+08	    0.5399	    0.5371	    0.5298	    0.5359	    0.5462	    0.5378	
  6.89e+08	    0.5398	    0.5371	    0.5298	    0.5359	    0.5462	    0.5378	
  6.99e+08	    0.5398	    0.5371	    0.5298	    0.5359	    0.5462	    0.5378	
  7.09e+08	    0.5398	    0.5371	    0.5298	    0.5359	    0.5462	    0.5378	
  7.19e+08	    0.5398	    0.5371	    0.5298	    0.5359	    0.5462	    0.5378	
  7.29e+08	    0.5398	    0.5371	    0.5297	    0.5359	    0.5462	    0.5378	
  7.39e+08	    0.5398	    0.5372	    0.5297	    0.5359	    0.5462	    0.5378	
  7.49e+08	    0.5398	    0.5371	    0.5298	    0.5359	    0.5462	    0.5378	
  7.59e+08	    0.5398	    0.5371	    0.5298	    0.5359	    0.5462	    0.5378	
  7.69e+08	    0.5398	    0.5371	    0.5298	    0.5359	    0.5462	    0.5378	
  7.79e+08	    0.5398	    0.5371	    0.5298	    0.5359	    0.5462	    0.5378	
  7.89e+08	    0.5398	    0.5371	    0.5298	    0.5359	    0.5462	    0.5378	
  7.99e+08	    0.5399	    0.5371	    0.5298	    0.5359	    0.5462	    0.5378	
  8.09e+08	    0.5399	    0.5371	    0.5298	    0.5359	    0.5463	    0.5378	
  8.19e+08	    0.5399	    0.5371	    0.5298	    0.5359	    0.5463	    0.5378	
  8.29e+08	    0.5399	    0.5371	    0.5298	    0.5358	    0.5462	    0.5378	
  8.39e+08	    0.5399	    0.5371	    0.5298	    0.5358	    0.5463	    0.5378	
  8.49e+08	    0.5399	     0.537	    0.5298	    0.5358	    0.5463	    0.5378	
  8.59e+08	    0.5399	     0.537	    0.5298	    0.5358	    0.5463	    0.5378	
  8.69e+08	    0.5399	     0.537	    0.5298	    0.5358	    0.5463	    0.5378	
  8.79e+08	    0.5399	     0.537	    0.5298	    0.5358	    0.5463	    0.5378	
  8.89e+08	    0.5399	     0.537	    0.5298	    0.5359	    0.5463	    0.5378	
  8.99e+08	    0.5399	     0.537	    0.5298	    0.5359	    0.5462	    0.5378	
  9.09e+08	    0.5399	     0.537	    0.5298	    0.5359	    0.5462	    0.5378	
  9.19e+08	    0.5399	     0.537	    0.5298	    0.5359	    0.5462	    0.5378	
  9.29e+08	    0.5399	     0.537	    0.5298	    0.5358	    0.5462	    0.5378	
  9.39e+08	    0.5399	     0.537	    0.5298	    0.5358	    0.5462	    0.5378	
  9.49e+08	    0.5399	     0.537	    0.5298	    0.5358	    0.5463	    0.5378	
  9.59e+08	    0.5399	     0.537	    0.5298	    0.5358	    0.5463	    0.5378	
  9.69e+08	    0.5399	     0.537	    0.5298	    0.5358	    0.5463	    0.5378	
  9.79e+08	    0.5399	     0.537	    0.5298	    0.5359	    0.5462	    0.5378	
  9.89e+08	    0.5399	     0.537	    0.5298	    0.5358	    0.5463	    0.5378	
  9.99e+08	    0.5399	     0.537	    0.5298	    0.5358	    0.5463	    0.5378	


==> Trunc_10_9/Alg3/K2/Fram500/100Trunc_0_2_K2_utility_10_9.txt <==
    Slots	 Utility1	 Utility2	 Utility3	 Utility4	Utility5	SumUtility

     9e+06	    0.5412	    0.5344	    0.5303	    0.5329	    0.5474	    0.5372	
   1.9e+07	    0.5406	    0.5358	      0.53	    0.5347	    0.5468	    0.5376	
   2.9e+07	    0.5405	    0.5354	    0.5295	    0.5348	    0.5472	    0.5375	
   3.9e+07	    0.5397	    0.5357	    0.5295	    0.5357	    0.5468	    0.5375	
   4.9e+07	    0.5399	    0.5362	    0.5297	    0.5358	    0.5466	    0.5376	
   5.9e+07	    0.5395	    0.5364	    0.5295	    0.5361	    0.5463	    0.5376	
   6.9e+07	      0.54	    0.5364	    0.5295	    0.5359	    0.5459	    0.5375	
   7.9e+07	    0.5399	     0.537	    0.5293	    0.5359	    0.5456	    0.5376	
   8.9e+07	    0.5397	    0.5371	    0.5296	     0.536	    0.5454	    0.5376	
   9.9e+07	    0.5393	    0.5374	    0.5295	    0.5358	    0.5453	    0.5375	
  1.09e+08	    0.5393	    0.5376	    0.5295	    0.5361	    0.5453	    0.5375	
  1.19e+08	    0.5392	    0.5376	    0.5295	    0.5361	    0.5451	    0.5375	
  1.29e+08	    0.5393	    0.5377	    0.5295	    0.5359	    0.5452	    0.5375	
  1.39e+08	    0.5393	    0.5377	    0.5297	    0.5359	     0.545	    0.5375	
  1.49e+08	    0.5393	    0.5377	    0.5298	     0.536	    0.5451	    0.5376	
  1.59e+08	    0.5396	    0.5375	    0.5296	     0.536	     0.545	    0.5375	
  1.69e+08	    0.5395	    0.5373	    0.5296	    0.5359	     0.545	    0.5375	
  1.79e+08	    0.5394	    0.5373	    0.5295	    0.5358	    0.5453	    0.5375	
  1.89e+08	    0.5393	    0.5373	    0.5296	    0.5358	    0.5453	    0.5375	
  1.99e+08	    0.5394	    0.5373	    0.5297	    0.5358	    0.5452	    0.5375	
  2.09e+08	    0.5393	    0.5373	    0.5296	    0.5357	    0.5454	    0.5375	
  2.19e+08	    0.5393	    0.5373	    0.5295	    0.5357	    0.5455	    0.5375	
  2.29e+08	    0.5393	    0.5373	    0.5296	    0.5356	    0.5456	    0.5375	
  2.39e+08	    0.5393	    0.5373	    0.5295	    0.5357	    0.5458	    0.5375	
  2.49e+08	    0.5393	    0.5372	    0.5295	    0.5358	    0.5459	    0.5375	
  2.59e+08	    0.5392	    0.5372	    0.5295	    0.5358	    0.5459	    0.5375	
  2.69e+08	    0.5392	    0.5371	    0.5295	    0.5358	    0.5459	    0.5375	
  2.79e+08	    0.5392	    0.5372	    0.5295	    0.5358	    0.5458	    0.5375	
  2.89e+08	    0.5392	    0.5371	    0.5295	    0.5357	    0.5458	    0.5375	
  2.99e+08	    0.5391	    0.5372	    0.5295	    0.5358	    0.5457	    0.5374	
  3.09e+08	    0.5391	    0.5372	    0.5295	    0.5358	    0.5456	    0.5375	
  3.19e+08	    0.5392	    0.5372	    0.5294	    0.5358	    0.5457	    0.5375	
  3.29e+08	    0.5393	    0.5372	    0.5294	    0.5359	    0.5457	    0.5375	
  3.39e+08	    0.5393	    0.5372	    0.5293	    0.5359	    0.5457	    0.5375	
  3.49e+08	    0.5393	    0.5372	    0.5292	    0.5358	    0.5457	    0.5375	
  3.59e+08	    0.5393	    0.5373	    0.5293	    0.5359	    0.5457	    0.5375	
  3.69e+08	    0.5393	    0.5373	    0.5292	    0.5359	    0.5457	    0.5375	
  3.79e+08	    0.5393	    0.5373	    0.5292	    0.5359	    0.5457	    0.5375	
  3.89e+08	    0.5392	    0.5373	    0.5292	    0.5359	    0.5457	    0.5375	
  3.99e+08	    0.5393	    0.5373	    0.5292	    0.5359	    0.5457	    0.5375	
  4.09e+08	    0.5392	    0.5373	    0.5292	    0.5358	    0.5458	    0.5375	
  4.19e+08	    0.5393	    0.5372	    0.5292	    0.5358	    0.5458	    0.5375	
  4.29e+08	    0.5392	    0.5372	    0.5292	    0.5358	    0.5458	    0.5375	
  4.39e+08	    0.5392	    0.5373	    0.5292	    0.5358	    0.5458	    0.5375	
  4.49e+08	    0.5392	    0.5374	    0.5293	    0.5358	    0.5458	    0.5375	
  4.59e+08	    0.5392	    0.5373	    0.5293	    0.5358	    0.5458	    0.5375	
  4.69e+08	    0.5392	    0.5373	    0.5292	    0.5358	    0.5458	    0.5375	
  4.79e+08	    0.5392	    0.5373	    0.5293	    0.5358	    0.5458	    0.5375	
  4.89e+08	    0.5391	    0.5373	    0.5293	    0.5358	    0.5458	    0.5375	
  4.99e+08	    0.5391	    0.5373	    0.5293	    0.5358	    0.5459	    0.5375	
  5.09e+08	    0.5391	    0.5373	    0.5293	    0.5358	    0.5459	    0.5375	
  5.19e+08	    0.5392	    0.5373	    0.5293	    0.5358	    0.5459	    0.5375	
  5.29e+08	    0.5392	    0.5373	    0.5293	    0.5358	    0.5459	    0.5375	
  5.39e+08	    0.5392	    0.5373	    0.5294	    0.5358	    0.5459	    0.5375	
  5.49e+08	    0.5392	    0.5373	    0.5294	    0.5357	     0.546	    0.5375	
  5.59e+08	    0.5392	    0.5373	    0.5294	    0.5357	     0.546	    0.5375	
  5.69e+08	    0.5392	    0.5373	    0.5294	    0.5356	     0.546	    0.5375	
  5.79e+08	    0.5393	    0.5373	    0.5294	    0.5356	     0.546	    0.5375	
  5.89e+08	    0.5392	    0.5373	    0.5294	    0.5356	     0.546	    0.5375	
  5.99e+08	    0.5392	    0.5373	    0.5295	    0.5356	     0.546	    0.5375	
  6.09e+08	    0.5392	    0.5374	    0.5295	    0.5356	    0.5459	    0.5375	
  6.19e+08	    0.5392	    0.5374	    0.5295	    0.5356	    0.5459	    0.5375	
  6.29e+08	    0.5392	    0.5374	    0.5295	    0.5356	    0.5459	    0.5375	
  6.39e+08	    0.5392	    0.5374	    0.5294	    0.5356	    0.5459	    0.5375	
  6.49e+08	    0.5392	    0.5374	    0.5294	    0.5356	     0.546	    0.5375	
  6.59e+08	    0.5392	    0.5374	    0.5294	    0.5356	     0.546	    0.5375	
  6.69e+08	    0.5392	    0.5375	    0.5294	    0.5356	     0.546	    0.5375	
  6.79e+08	    0.5392	    0.5375	    0.5294	    0.5355	     0.546	    0.5375	
  6.89e+08	    0.5391	    0.5375	    0.5294	    0.5355	    0.5459	    0.5375	
  6.99e+08	    0.5391	    0.5375	    0.5294	    0.5355	     0.546	    0.5375	
  7.09e+08	    0.5391	    0.5374	    0.5294	    0.5356	     0.546	    0.5375	
  7.19e+08	    0.5391	    0.5374	    0.5295	    0.5355	     0.546	    0.5375	
  7.29e+08	    0.5391	    0.5374	    0.5295	    0.5355	     0.546	    0.5375	
  7.39e+08	    0.5391	    0.5374	    0.5295	    0.5355	     0.546	    0.5375	
  7.49e+08	    0.5392	    0.5374	    0.5295	    0.5355	     0.546	    0.5375	
  7.59e+08	    0.5392	    0.5375	    0.5294	    0.5355	    0.5459	    0.5375	
  7.69e+08	    0.5392	    0.5375	    0.5295	    0.5355	    0.5459	    0.5375	
  7.79e+08	    0.5392	    0.5375	    0.5294	    0.5355	    0.5459	    0.5375	
  7.89e+08	    0.5392	    0.5375	    0.5295	    0.5355	    0.5459	    0.5375	
  7.99e+08	    0.5392	    0.5376	    0.5294	    0.5355	    0.5458	    0.5375	
  8.09e+08	    0.5392	    0.5375	    0.5295	    0.5355	    0.5458	    0.5375	
  8.19e+08	    0.5392	    0.5375	    0.5295	    0.5355	    0.5458	    0.5375	
  8.29e+08	    0.5392	    0.5375	    0.5294	    0.5355	    0.5458	    0.5375	
  8.39e+08	    0.5393	    0.5376	    0.5294	    0.5355	    0.5458	    0.5375	
  8.49e+08	    0.5392	    0.5376	    0.5294	    0.5355	    0.5459	    0.5375	
  8.59e+08	    0.5393	    0.5375	    0.5294	    0.5355	    0.5459	    0.5375	
  8.69e+08	    0.5392	    0.5375	    0.5294	    0.5356	    0.5459	    0.5375	
  8.79e+08	    0.5392	    0.5375	    0.5294	    0.5356	    0.5459	    0.5375	
  8.89e+08	    0.5392	    0.5375	    0.5294	    0.5356	    0.5459	    0.5375	
  8.99e+08	    0.5392	    0.5374	    0.5294	    0.5356	    0.5459	    0.5375	
  9.09e+08	    0.5392	    0.5374	    0.5294	    0.5355	    0.5459	    0.5375	
  9.19e+08	    0.5392	    0.5375	    0.5294	    0.5355	    0.5459	    0.5375	
  9.29e+08	    0.5392	    0.5375	    0.5294	    0.5355	    0.5459	    0.5375	
  9.39e+08	    0.5392	    0.5375	    0.5293	    0.5355	    0.5459	    0.5375	
  9.49e+08	    0.5392	    0.5375	    0.5293	    0.5355	    0.5459	    0.5375	
  9.59e+08	    0.5392	    0.5375	    0.5294	    0.5356	    0.5459	    0.5375	
  9.69e+08	    0.5392	    0.5374	    0.5293	    0.5356	    0.5459	    0.5375	
  9.79e+08	    0.5391	    0.5374	    0.5293	    0.5356	    0.5459	    0.5375	
  9.89e+08	    0.5391	    0.5374	    0.5293	    0.5356	     0.546	    0.5375	
  9.99e+08	    0.5391	    0.5374	    0.5293	    0.5356	     0.546	    0.5375	


==> Trunc_10_9/Alg3/K2/Fram500/100Trunc_0_35_K2_utility_10_9.txt <==
    Slots	 Utility1	 Utility2	 Utility3	 Utility4	Utility5	SumUtility

     9e+06	    0.5412	    0.5362	    0.5302	    0.5369	    0.5463	    0.5382	
   1.9e+07	    0.5412	    0.5361	    0.5301	    0.5369	    0.5465	    0.5382	
   2.9e+07	    0.5414	    0.5366	    0.5301	    0.5368	    0.5462	    0.5382	
   3.9e+07	    0.5416	    0.5366	    0.5299	    0.5368	    0.5462	    0.5382	
   4.9e+07	    0.5414	    0.5365	    0.5299	    0.5368	    0.5463	    0.5382	
   5.9e+07	    0.5413	    0.5364	      0.53	    0.5368	    0.5464	    0.5382	
   6.9e+07	    0.5414	    0.5363	    0.5301	    0.5368	    0.5464	    0.5382	
   7.9e+07	    0.5413	    0.5363	    0.5302	    0.5368	    0.5464	    0.5382	
   8.9e+07	    0.5412	    0.5364	    0.5302	    0.5368	    0.5464	    0.5382	
   9.9e+07	    0.5412	    0.5363	    0.5302	    0.5368	    0.5464	    0.5382	
  1.09e+08	    0.5411	    0.5364	    0.5302	    0.5368	    0.5463	    0.5382	
  1.19e+08	    0.5411	    0.5364	    0.5302	    0.5368	    0.5464	    0.5382	
  1.29e+08	    0.5411	    0.5363	    0.5301	    0.5369	    0.5464	    0.5382	
  1.39e+08	    0.5411	    0.5363	    0.5301	    0.5369	    0.5464	    0.5382	
  1.49e+08	    0.5411	    0.5364	    0.5302	    0.5369	    0.5465	    0.5382	
  1.59e+08	    0.5411	    0.5364	    0.5302	    0.5369	    0.5465	    0.5382	
  1.69e+08	    0.5411	    0.5364	    0.5302	    0.5369	    0.5464	    0.5382	
  1.79e+08	    0.5411	    0.5364	    0.5302	    0.5369	    0.5465	    0.5382	
  1.89e+08	    0.5411	    0.5364	    0.5302	    0.5369	    0.5464	    0.5382	
  1.99e+08	    0.5411	    0.5364	    0.5302	    0.5369	    0.5465	    0.5382	
  2.09e+08	     0.541	    0.5364	    0.5302	    0.5369	    0.5465	    0.5382	
  2.19e+08	     0.541	    0.5364	    0.5302	    0.5369	    0.5465	    0.5382	
  2.29e+08	     0.541	    0.5364	    0.5302	    0.5369	    0.5465	    0.5382	
  2.39e+08	     0.541	    0.5364	    0.5301	    0.5369	    0.5465	    0.5382	
  2.49e+08	     0.541	    0.5364	    0.5301	    0.5369	    0.5465	    0.5382	
  2.59e+08	     0.541	    0.5364	    0.5301	    0.5369	    0.5465	    0.5382	
  2.69e+08	     0.541	    0.5364	    0.5301	    0.5369	    0.5465	    0.5382	
  2.79e+08	     0.541	    0.5364	    0.5302	    0.5369	    0.5465	    0.5382	
  2.89e+08	     0.541	    0.5364	    0.5302	    0.5369	    0.5465	    0.5382	
  2.99e+08	     0.541	    0.5364	    0.5302	    0.5369	    0.5465	    0.5382	
  3.09e+08	     0.541	    0.5364	    0.5302	    0.5369	    0.5465	    0.5382	
  3.19e+08	     0.541	    0.5364	    0.5302	    0.5369	    0.5465	    0.5382	
  3.29e+08	     0.541	    0.5364	    0.5302	    0.5369	    0.5465	    0.5382	
  3.39e+08	     0.541	    0.5363	    0.5302	    0.5369	    0.5465	    0.5382	
  3.49e+08	     0.541	    0.5363	    0.5301	    0.5369	    0.5465	    0.5382	
  3.59e+08	     0.541	    0.5363	    0.5302	    0.5369	    0.5465	    0.5382	
  3.69e+08	     0.541	    0.5363	    0.5302	    0.5369	    0.5465	    0.5382	
  3.79e+08	     0.541	    0.5363	    0.5302	    0.5369	    0.5465	    0.5382	
  3.89e+08	     0.541	    0.5363	    0.5301	    0.5369	    0.5465	    0.5382	
  3.99e+08	     0.541	    0.5363	    0.5301	    0.5369	    0.5465	    0.5382	
  4.09e+08	     0.541	    0.5363	    0.5301	    0.5369	    0.5465	    0.5382	
  4.19e+08	     0.541	    0.5363	    0.5301	     0.537	    0.5465	    0.5382	
  4.29e+08	     0.541	    0.5363	    0.5301	    0.5369	    0.5465	    0.5382	
  4.39e+08	     0.541	    0.5363	    0.5301	    0.5369	    0.5465	    0.5382	
  4.49e+08	     0.541	    0.5363	    0.5301	    0.5369	    0.5465	    0.5382	
  4.59e+08	     0.541	    0.5363	    0.5301	    0.5369	    0.5465	    0.5382	
  4.69e+08	     0.541	    0.5363	    0.5302	    0.5369	    0.5465	    0.5382	
  4.79e+08	     0.541	    0.5363	    0.5302	    0.5369	    0.5465	    0.5382	
  4.89e+08	     0.541	    0.5363	    0.5302	    0.5369	    0.5465	    0.5382	
  4.99e+08	     0.541	    0.5363	    0.5302	    0.5369	    0.5465	    0.5382	
  5.09e+08	     0.541	    0.5363	    0.5302	    0.5369	    0.5465	    0.5382	
  5.19e+08	     0.541	    0.5363	    0.5302	    0.5369	    0.5465	    0.5382	
  5.29e+08	     0.541	    0.5363	    0.5302	    0.5369	    0.5465	    0.5382	
  5.39e+08	     0.541	    0.5363	    0.5302	    0.5369	    0.5465	    0.5382	
  5.49e+08	     0.541	    0.5363	    0.5302	    0.5369	    0.5465	    0.5382	
  5.59e+08	     0.541	    0.5363	    0.5302	    0.5369	    0.5465	    0.5382	
  5.69e+08	     0.541	    0.5363	    0.5302	    0.5369	    0.5465	    0.5382	
  5.79e+08	     0.541	    0.5363	    0.5302	    0.5369	    0.5465	    0.5382	
  5.89e+08	     0.541	    0.5363	    0.5302	    0.5369	    0.5465	    0.5382	
  5.99e+08	     0.541	    0.5363	    0.5302	    0.5369	    0.5465	    0.5382	
  6.09e+08	     0.541	    0.5363	    0.5301	    0.5369	    0.5465	    0.5382	
  6.19e+08	     0.541	    0.5363	    0.5302	    0.5369	    0.5465	    0.5382	
  6.29e+08	     0.541	    0.5363	    0.5302	    0.5369	    0.5465	    0.5382	
  6.39e+08	     0.541	    0.5363	    0.5302	    0.5369	    0.5464	    0.5382	
  6.49e+08	     0.541	    0.5363	    0.5302	    0.5369	    0.5464	    0.5382	
  6.59e+08	     0.541	    0.5363	    0.5302	    0.5369	    0.5464	    0.5382	
  6.69e+08	     0.541	    0.5363	    0.5302	    0.5369	    0.5464	    0.5382	
  6.79e+08	     0.541	    0.5363	    0.5302	    0.5369	    0.5464	    0.5382	
  6.89e+08	     0.541	    0.5363	    0.5302	    0.5369	    0.5464	    0.5382	
  6.99e+08	     0.541	    0.5363	    0.5302	    0.5369	    0.5464	    0.5382	
  7.09e+08	     0.541	    0.5363	    0.5302	    0.5369	    0.5464	    0.5382	
  7.19e+08	     0.541	    0.5363	    0.5302	    0.5369	    0.5464	    0.5382	
  7.29e+08	     0.541	    0.5363	    0.5302	    0.5369	    0.5464	    0.5382	
  7.39e+08	     0.541	    0.5363	    0.5302	    0.5369	    0.5464	    0.5382	
  7.49e+08	     0.541	    0.5363	    0.5302	    0.5369	    0.5464	    0.5382	
  7.59e+08	     0.541	    0.5363	    0.5302	    0.5369	    0.5464	    0.5382	
  7.69e+08	     0.541	    0.5363	    0.5302	    0.5369	    0.5464	    0.5382	
  7.79e+08	     0.541	    0.5363	    0.5302	    0.5369	    0.5464	    0.5382	
  7.89e+08	     0.541	    0.5364	    0.5302	    0.5369	    0.5464	    0.5382	
  7.99e+08	     0.541	    0.5363	    0.5302	    0.5369	    0.5464	    0.5382	
  8.09e+08	     0.541	    0.5363	    0.5302	    0.5369	    0.5464	    0.5382	
  8.19e+08	     0.541	    0.5363	    0.5302	    0.5369	    0.5464	    0.5382	
  8.29e+08	     0.541	    0.5363	    0.5302	    0.5369	    0.5464	    0.5382	
  8.39e+08	     0.541	    0.5363	    0.5302	    0.5369	    0.5464	    0.5382	
  8.49e+08	     0.541	    0.5363	    0.5302	    0.5369	    0.5464	    0.5382	
  8.59e+08	     0.541	    0.5363	    0.5302	    0.5369	    0.5464	    0.5382	
  8.69e+08	     0.541	    0.5363	    0.5302	    0.5369	    0.5464	    0.5382	
  8.79e+08	     0.541	    0.5363	    0.5302	    0.5369	    0.5464	    0.5382	
  8.89e+08	     0.541	    0.5363	    0.5302	    0.5369	    0.5464	    0.5382	
  8.99e+08	     0.541	    0.5363	    0.5302	    0.5369	    0.5464	    0.5382	
  9.09e+08	     0.541	    0.5363	    0.5302	    0.5369	    0.5464	    0.5382	
  9.19e+08	     0.541	    0.5363	    0.5302	    0.5369	    0.5464	    0.5382	
  9.29e+08	     0.541	    0.5363	    0.5302	    0.5369	    0.5464	    0.5382	
  9.39e+08	     0.541	    0.5363	    0.5302	    0.5369	    0.5464	    0.5382	
  9.49e+08	     0.541	    0.5363	    0.5302	    0.5369	    0.5464	    0.5382	
  9.59e+08	     0.541	    0.5363	    0.5302	    0.5369	    0.5464	    0.5382	
  9.69e+08	     0.541	    0.5363	    0.5302	    0.5369	    0.5464	    0.5382	
  9.79e+08	     0.541	    0.5363	    0.5302	    0.5369	    0.5464	    0.5382	
  9.89e+08	     0.541	    0.5363	    0.5302	    0.5369	    0.5464	    0.5382	
  9.99e+08	     0.541	    0.5363	    0.5302	    0.5369	    0.5464	    0.5382	


==> Trunc_10_9/Alg3/K2/Fram500/100Trunc_0_3_K2_utility_10_9.txt <==
    Slots	 Utility1	 Utility2	 Utility3	 Utility4	Utility5	SumUtility

     9e+06	    0.5404	    0.5362	    0.5305	    0.5363	    0.5471	    0.5381	
   1.9e+07	    0.5398	    0.5371	    0.5304	    0.5363	     0.547	    0.5381	
   2.9e+07	    0.5399	     0.537	    0.5303	    0.5367	     0.547	    0.5382	
   3.9e+07	    0.5402	    0.5368	    0.5302	    0.5366	    0.5469	    0.5381	
   4.9e+07	    0.5403	    0.5367	      0.53	    0.5368	     0.547	    0.5382	
   5.9e+07	    0.5404	    0.5366	      0.53	    0.5367	    0.5467	    0.5381	
   6.9e+07	    0.5404	    0.5366	      0.53	    0.5366	    0.5467	    0.5381	
   7.9e+07	    0.5404	    0.5367	    0.5299	    0.5365	    0.5467	     0.538	
   8.9e+07	    0.5404	    0.5365	    0.5298	    0.5366	    0.5468	     0.538	
   9.9e+07	    0.5404	    0.5365	    0.5299	    0.5366	    0.5467	     0.538	
  1.09e+08	    0.5405	    0.5364	    0.5299	    0.5365	    0.5467	     0.538	
  1.19e+08	    0.5405	    0.5364	      0.53	    0.5365	    0.5467	     0.538	
  1.29e+08	    0.5405	    0.5365	      0.53	    0.5365	    0.5467	     0.538	
  1.39e+08	    0.5405	    0.5366	    0.5299	    0.5364	    0.5468	     0.538	
  1.49e+08	    0.5405	    0.5365	    0.5299	    0.5364	    0.5468	     0.538	
  1.59e+08	    0.5404	    0.5365	    0.5299	    0.5365	    0.5467	     0.538	
  1.69e+08	    0.5405	    0.5365	    0.5299	    0.5365	    0.5467	     0.538	
  1.79e+08	    0.5405	    0.5365	    0.5299	    0.5365	    0.5467	     0.538	
  1.89e+08	    0.5405	    0.5365	    0.5299	    0.5365	    0.5467	     0.538	
  1.99e+08	    0.5404	    0.5365	    0.5299	    0.5365	    0.5467	     0.538	
  2.09e+08	    0.5405	    0.5366	    0.5299	    0.5365	    0.5467	     0.538	
  2.19e+08	    0.5404	    0.5366	    0.5299	    0.5365	    0.5467	     0.538	
  2.29e+08	    0.5405	    0.5366	    0.5299	    0.5364	    0.5467	     0.538	
  2.39e+08	    0.5405	    0.5366	    0.5299	    0.5364	    0.5467	     0.538	
  2.49e+08	    0.5405	    0.5366	    0.5299	    0.5364	    0.5467	     0.538	
  2.59e+08	    0.5405	    0.5365	    0.5299	    0.5364	    0.5467	     0.538	
  2.69e+08	    0.5405	    0.5365	    0.5299	    0.5364	    0.5467	     0.538	
  2.79e+08	    0.5405	    0.5366	    0.5299	    0.5364	    0.5467	     0.538	
  2.89e+08	    0.5405	    0.5366	    0.5299	    0.5364	    0.5467	     0.538	
  2.99e+08	    0.5405	    0.5366	    0.5298	    0.5364	    0.5467	     0.538	
  3.09e+08	    0.5405	    0.5366	    0.5299	    0.5364	    0.5466	     0.538	
  3.19e+08	    0.5405	    0.5366	    0.5299	    0.5364	    0.5466	     0.538	
  3.29e+08	    0.5405	    0.5366	    0.5298	    0.5364	    0.5466	     0.538	
  3.39e+08	    0.5405	    0.5366	    0.5298	    0.5364	    0.5466	     0.538	
  3.49e+08	    0.5405	    0.5366	    0.5298	    0.5364	    0.5466	     0.538	
  3.59e+08	    0.5405	    0.5366	    0.5298	    0.5364	    0.5466	     0.538	
  3.69e+08	    0.5405	    0.5366	    0.5298	    0.5364	    0.5466	     0.538	
  3.79e+08	    0.5405	    0.5366	    0.5298	    0.5364	    0.5466	     0.538	
  3.89e+08	    0.5405	    0.5366	    0.5298	    0.5364	    0.5466	     0.538	
  3.99e+08	    0.5405	    0.5366	    0.5298	    0.5364	    0.5467	     0.538	
  4.09e+08	    0.5405	    0.5366	    0.5298	    0.5364	    0.5466	     0.538	
  4.19e+08	    0.5406	    0.5365	    0.5298	    0.5364	    0.5466	     0.538	
  4.29e+08	    0.5405	    0.5365	    0.5298	    0.5364	    0.5466	     0.538	
  4.39e+08	    0.5405	    0.5365	    0.5298	    0.5364	    0.5466	     0.538	
  4.49e+08	    0.5405	    0.5365	    0.5298	    0.5364	    0.5466	     0.538	
  4.59e+08	    0.5405	    0.5365	    0.5299	    0.5364	    0.5466	     0.538	
  4.69e+08	    0.5405	    0.5365	    0.5299	    0.5364	    0.5466	     0.538	
  4.79e+08	    0.5405	    0.5365	    0.5299	    0.5364	    0.5466	     0.538	
  4.89e+08	    0.5405	    0.5365	    0.5299	    0.5364	    0.5466	     0.538	
  4.99e+08	    0.5405	    0.5365	    0.5299	    0.5364	    0.5466	     0.538	
  5.09e+08	    0.5405	    0.5365	    0.5299	    0.5364	    0.5466	     0.538	
  5.19e+08	    0.5405	    0.5366	    0.5298	    0.5364	    0.5466	     0.538	
  5.29e+08	    0.5405	    0.5366	    0.5299	    0.5364	    0.5466	     0.538	
  5.39e+08	    0.5405	    0.5366	    0.5299	    0.5364	    0.5466	     0.538	
  5.49e+08	    0.5405	    0.5366	    0.5299	    0.5364	    0.5466	     0.538	
  5.59e+08	    0.5405	    0.5366	    0.5298	    0.5364	    0.5466	     0.538	
  5.69e+08	    0.5405	    0.5366	    0.5299	    0.5364	    0.5465	     0.538	
  5.79e+08	    0.5405	    0.5366	    0.5299	    0.5363	    0.5465	     0.538	
  5.89e+08	    0.5405	    0.5366	    0.5299	    0.5363	    0.5465	     0.538	
  5.99e+08	    0.5405	    0.5366	    0.5299	    0.5363	    0.5466	     0.538	
  6.09e+08	    0.5405	    0.5366	    0.5299	    0.5363	    0.5465	     0.538	
  6.19e+08	    0.5405	    0.5366	    0.5299	    0.5363	    0.5465	     0.538	
  6.29e+08	    0.5405	    0.5366	    0.5299	    0.5363	    0.5465	     0.538	
  6.39e+08	    0.5405	    0.5366	    0.5299	    0.5363	    0.5465	     0.538	
  6.49e+08	    0.5405	    0.5366	    0.5299	    0.5363	    0.5465	     0.538	
  6.59e+08	    0.5405	    0.5366	    0.5299	    0.5363	    0.5466	     0.538	
  6.69e+08	    0.5405	    0.5366	    0.5299	    0.5363	    0.5465	     0.538	
  6.79e+08	    0.5405	    0.5366	    0.5299	    0.5363	    0.5465	     0.538	
  6.89e+08	    0.5405	    0.5366	    0.5299	    0.5363	    0.5465	     0.538	
  6.99e+08	    0.5405	    0.5366	    0.5299	    0.5363	    0.5465	     0.538	
  7.09e+08	    0.5405	    0.5366	    0.5299	    0.5363	    0.5465	     0.538	
  7.19e+08	    0.5405	    0.5366	    0.5299	    0.5363	    0.5465	     0.538	
  7.29e+08	    0.5405	    0.5366	    0.5299	    0.5364	    0.5465	     0.538	
  7.39e+08	    0.5405	    0.5366	    0.5299	    0.5364	    0.5465	     0.538	
  7.49e+08	    0.5405	    0.5366	    0.5299	    0.5363	    0.5465	     0.538	
  7.59e+08	    0.5405	    0.5366	    0.5299	    0.5363	    0.5465	     0.538	
  7.69e+08	    0.5405	    0.5366	    0.5299	    0.5364	    0.5465	     0.538	
  7.79e+08	    0.5405	    0.5366	    0.5299	    0.5364	    0.5465	     0.538	
  7.89e+08	    0.5405	    0.5366	    0.5299	    0.5363	    0.5465	     0.538	
  7.99e+08	    0.5405	    0.5366	    0.5299	    0.5363	    0.5465	     0.538	
  8.09e+08	    0.5405	    0.5366	    0.5299	    0.5363	    0.5465	     0.538	
  8.19e+08	    0.5405	    0.5366	    0.5299	    0.5363	    0.5465	     0.538	
  8.29e+08	    0.5405	    0.5366	    0.5299	    0.5363	    0.5465	     0.538	
  8.39e+08	    0.5405	    0.5366	    0.5299	    0.5363	    0.5465	     0.538	
  8.49e+08	    0.5405	    0.5366	      0.53	    0.5364	    0.5465	     0.538	
  8.59e+08	    0.5405	    0.5367	      0.53	    0.5363	    0.5465	     0.538	
  8.69e+08	    0.5405	    0.5367	      0.53	    0.5363	    0.5465	     0.538	
  8.79e+08	    0.5405	    0.5366	      0.53	    0.5363	    0.5465	     0.538	
  8.89e+08	    0.5405	    0.5366	    0.5299	    0.5363	    0.5465	     0.538	
  8.99e+08	    0.5405	    0.5367	    0.5299	    0.5364	    0.5465	     0.538	
  9.09e+08	    0.5405	    0.5367	      0.53	    0.5364	    0.5465	     0.538	
  9.19e+08	    0.5405	    0.5367	    0.5299	    0.5364	    0.5465	     0.538	
  9.29e+08	    0.5405	    0.5367	    0.5299	    0.5364	    0.5465	     0.538	
  9.39e+08	    0.5405	    0.5367	    0.5299	    0.5364	    0.5464	     0.538	
  9.49e+08	    0.5405	    0.5367	    0.5299	    0.5364	    0.5464	     0.538	
  9.59e+08	    0.5405	    0.5367	    0.5299	    0.5364	    0.5465	     0.538	
  9.69e+08	    0.5405	    0.5367	    0.5299	    0.5364	    0.5465	     0.538	
  9.79e+08	    0.5405	    0.5367	    0.5299	    0.5364	    0.5465	     0.538	
  9.89e+08	    0.5405	    0.5367	    0.5299	    0.5364	    0.5464	     0.538	
  9.99e+08	    0.5405	    0.5367	    0.5299	    0.5364	    0.5464	     0.538	

